Sequential auditing of connected forecast errors under partial observations

Graph forecasting systems often rely on prediction intervals to quantify uncertainty across connected locations, but the true outcomes needed for evaluation may be only partially observed. We study how an auditor can selectively retrieve missing outcomes to determine whether there exists a connected group whose outcomes violate the same side of their respective forecast intervals. The audit stops when the observed labels determine the event or the query budget is exhausted. On three public graph time series, MOMS reduces mean queries by 19.6% to 38.5% relative to screened random acquisition when 30% of labels are hidden. Under localized masking on METR-LA, shortest witness finds more positive cases within ten queries, although the difference depends on node ordering. Direct component traversal reproduces all 9,696 screened random traces without enumerating connected subsets. The experiments show that reducing queries to a decision does not necessarily improve early event discovery or reduce local computation.

==> SHA256.json <==
{
  "IEEEbib.bst": "7e6ca0c8b72158d504a12bb091f817c07032a021ba41ca783cca4c2dd80d570b",
  "paper_review.pdf": "b351baad394c45272b5a50816747a7693b4ee5fa205b22df6b65340d4e8c4984",
  "references.bib": "13448b28c017ebe46717c99874661cb465dde3095d58e0cec61b50d640300917",
  "main.tex": "c367910d9cbb11dfb3842fe3d78ceeac5ee58c3f2258664252ce11169c88de6c",
  "template_sources.json": "8b714c6fd1b12007c2c9e0fd4b086a3b18038bb68160103a48467000487625b8",
  "README.md": "159057c7ed9a2ade613446dea2ca0247d5f10955863a42ecdc27d76614d2f49a",
  "spconf.sty": "dc5d632639040cb183f2ab62780f314845aa021be73048c8a9ec9c2072d64a86",
  "CITATION_AUDIT.md": "f94fba5b91f4b7f1ff79f6e056c80f593dded564e487be415b1dce3312c15751",
  "evidence/verification.json": "10afa2a8565cee0d3275144de171778df79f0f84402730244c9c8dc6ae7101fc",
  "evidence/CITATION_AUDIT.md": "f94fba5b91f4b7f1ff79f6e056c80f593dded564e487be415b1dce3312c15751",
  "evidence/build_figures.py": "10a9d5f92d286125315d8e68cc74bb6aa7d97572fd3f9ee899e63d85597b68fb",
  "reproducibility/backend.py": "75707b3d300420351751785051a639f426d4e26074a48b8d262b09caeafb3f76",
  "reproducibility/requirements.txt": "5c12d85e7c08038d1dd9ffbf8119d12ce808885230a47e2bf65dcd9f114659d5",
  "reproducibility/reproduce.py": "e414400157c2e7cbb222a5ad13cc79d263cdb14a93d3c825c486ab6388922e6b",
  "reproducibility/analyze_replay.py": "762587f90ea562e87ae6bebce79634b651e9f0b371d2cb2a1b6103bf7fce4516",
  "reproducibility/REPLAY_VERIFICATION.json": "b7ed00ddb4574ba9419305d9a934b2840f4155eeec91bd6c7768b44cd6351eb1",
  "figures/method.pdf": "5d4f1382e2cfe33644e5feabc853b27c9c6e9a84b979fa3c1ad18284b5cbbdbb",
  "figures/discovery.pdf": "c0a8d3f0c349acb7ac86181bb6682846acf04de2344be055b817029eb6d0cea3",
  "evidence/active_certificate_v8/fast_validation.json": "00d29bd8f91eca0d75c9e86c056a67b3e3b2a5d2dc4bfa5ca75bca16281fc09b",
  "evidence/active_certificate_v8/budget_curves_30.pdf": "916093783fdfebe6d8aa42f85b4ea247b37ba8009676b5a62194e866f1ed4725",
  "evidence/active_certificate_v8/protocol.json": "4033865a50c04e82df7c10f142f9116c637ca58e07ddd9b021d6b09389972a50",
  "evidence/active_certificate_v8/analysis.json": "506477802dacd8712417ee48ba172270a7666e39bbe3eea57c5b11767ce04d10",
  "evidence/active_certificate_v8/budget_curves_10.pdf": "f9d33e310a27847526fab551e323bb2812f9c562b1b88a5a469309f34e7dd7ed",
  "evidence/active_certificate_v7/risk_fit.json": "c83afbb2b9aa5586ad9366dd2c42167830c1802226dacd038541a4f3b9d2654f",
  "evidence/active_certificate_v7/pilot_audit.json": "dcdc48800dddbbbcbdc0500de86fb3f310500da2354f12697db95d6d0ebdb92e",
  "evidence/active_certificate_v7/diagnosis.json": "c4a5a875b1ad5bedd4b309b87831808b01248613ca622004ff0d81d3fa8aff32",
  "evidence/active_certificate_v9_review/software_checks.json": "a6fec2e391231c6431485744d260870c78dc844e50bb0827644e11490fea4b4a",
  "evidence/active_certificate_v9_review/analysis.json": "b9532fdba11e48c67f6d41f738e0b2b1d5c4cd1b9e838226c44fb35df93d0b14",
  "evidence/active_certificate_v9_review/status.json": "58dab2c0674758c9f975a96bb07ac140e705dd3930e97f6dcfae4f0152785ab2",
  "evidence/active_certificate_v9_review/preprocessing.json": "9513f66752fa44be81a6f59def49506bce27f4ac9e9e8abbfa68024c4a505f80",
  "reproducibility/recorded_v9/run.py": "16e88127d44c9a88e6ba0f8ffc26d0656d72e4414793f4922a67f102dc4e445d",
  "reproducibility/recorded_v9/SHA256.json": "6eaceb161639e1d43bb35d6a92df766d9f8ebaee60156be987312e54ae280b5a",
  "reproducibility/recorded_v9/component_validation.jsonl": "03c8a94376b85528cf8809c319411dc44e20ba00abf29948095f14b3e928375a",
  "reproducibility/recorded_v9/run.log": "943235b62f2f00925b4f46042bb2cebbfeee76f86f6b37cc7ee98e5aa4badc7a",
  "reproducibility/recorded_v9/timing_records.json": "0970d119b8a1184e88d9c48a08da0512c0b32b14ca0b1e746d52c9c616630b8c",
  "reproducibility/recorded_v9/software_checks.json": "a6fec2e391231c6431485744d260870c78dc844e50bb0827644e11490fea4b4a",
  "reproducibility/recorded_v9/fairness.jsonl": "e2b2cc12bb22f3ecdf637055de9032ca648eab5058ade836ebadae47d3720abb",
  "reproducibility/recorded_v9/protocol.json": "d4153b78f0a25a5b88a629684c9eebfdf92c861c5450f752defd8cf966b462ef",
  "reproducibility/recorded_v9/analysis.json": "b9532fdba11e48c67f6d41f738e0b2b1d5c4cd1b9e838226c44fb35df93d0b14",
  "reproducibility/recorded_v9/status.json": "58dab2c0674758c9f975a96bb07ac140e705dd3930e97f6dcfae4f0152785ab2",
  "reproducibility/recorded_v9/preprocessing.json": "9513f66752fa44be81a6f59def49506bce27f4ac9e9e8abbfa68024c4a505f80",
  "reproducibility/recorded_v9/analyze.py": "a645f80f6c305eb723df1e0e8ee87322386e3b0ef0007b6c27e4e574e14409d2",
  "reproducibility/recorded_v9/selected_mean_cases.json": "ec3b871a5fbd8b171ca416c4ec81cb9e0d9118494e3e5636100f0c60949c1516",
  "reproducibility/data/cached.jsonl": "7befcea2f235f53371f06ddb9f2b17530067c0fd06724dd3d73e29f6a59929f2",
  "reproducibility/data/montevideo.npz": "9e3671edb159148402758517073f99c5e0e0ae57f764e04471a8ad231abccd76",
  "reproducibility/data/completed_controls.jsonl": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
  "reproducibility/data/metr_observed.npz": "cc94f3f17b574f761929f48c31143ca7baba666d4c251980d901497f75ded454",
  "reproducibility/data/records.jsonl": "9ab217ff2b4bc4572c116b878271e54bbfc957d734f40cfb4a1d3928a6b63937",
  "reproducibility/data/manifest.json": "9aea711bd1a71b06d11ff0fce8e1293f11e01c688dcf8e8bb9bae0e172b6c185",
  "reproducibility/data/wikimaths64.npz": "37fa3793bd22f719c90c851c11b6ad4fb1b6c759b229e80d10b55cf8060be749"
}


==> evidence/active_certificate_v7/diagnosis.json <==
{
  "warning": "post-hoc descriptive diagnosis, not causal proof; true-witness information used for evaluation only",
  "results": {
    "random": {
      "boundary_count": {
        "ambiguous": 1429,
        "positive_cases": 52,
        "late_positive_cases": 5,
        "late_first_hit_mean": 8.4,
        "all_followup_opportunities": 95,
        "all_followup_switches": 0,
        "late_singleton_rounds_first10_mean": 3.4,
        "late_singleton_covered_first10_mean": 3.4,
        "positive_min_hidden_histogram": {
          "1": 36,
          "2": 11,
          "3": 5
        }
      },
      "shortest_witness": {
        "ambiguous": 1429,
        "positive_cases": 52,
        "late_positive_cases": 5,
        "late_first_hit_mean": 8.4,
        "all_followup_opportunities": 97,
        "all_followup_switches": 0,
        "late_singleton_rounds_first10_mean": 2.6,
        "late_singleton_covered_first10_mean": 2.6,
        "positive_min_hidden_histogram": {
          "1": 36,
          "2": 11,
          "3": 5
        }
      }
    },
    "localized": {
      "boundary_count": {
        "ambiguous": 1429,
        "positive_cases": 52,
        "late_positive_cases": 36,
        "late_first_hit_mean": 14.666666666666666,
        "all_followup_opportunities": 196,
        "all_followup_switches": 0,
        "late_singleton_rounds_first10_mean": 0.6666666666666666,
        "late_singleton_covered_first10_mean": 0.6666666666666666,
        "positive_min_hidden_histogram": {
          "1": 7,
          "2": 6,
          "3": 39
        }
      },
      "shortest_witness": {
        "ambiguous": 1429,
        "positive_cases": 52,
        "late_positive_cases": 23,
        "late_first_hit_mean": 11.0,
        "all_followup_opportunities": 196,
        "all_followup_switches": 0,
        "late_singleton_rounds_first10_mean": 0.9565217391304348,
        "late_singleton_covered_first10_mean": 0.9565217391304348,
        "positive_min_hidden_histogram": {
          "1": 7,
          "2": 6,
          "3": 39
        }
      }
    }
  }
}

==> evidence/active_certificate_v7/pilot_audit.json <==
{
  "label": "v7 development risk pilot, MOMS-minus-others differences",
  "trace_checks": 21504,
  "bootstrap": "3000 moving temporal blocks; paired seeds remain grouped; ratio statistic for ambiguous-only query means. Rare positive cases not treated as independent across masks.",
  "results": [
    {
      "dataset": "metr_observed",
      "k": 3,
      "rate": 0.3,
      "mask": "localized",
      "times": 512,
      "clock_span": 572,
      "metrics": {
        "boundary_count": {
          "queries_ambiguous": 41.617914625612315,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            8,
            9,
            11,
            12,
            13,
            15,
            16,
            16,
            17,
            20,
            23,
            24,
            26,
            28,
            30,
            31,
            31,
            33,
            33,
            34,
            35,
            36,
            38,
            40,
            43,
            44,
            44,
            46,
            48,
            49,
            49,
            49,
            49,
            49,
            49,
            50,
            50,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            115,
            116,
            118,
            119,
            120,
            122,
            123,
            123,
            124,
            127,
            130,
            131,
            133,
            135,
            137,
            138,
            138,
            140,
            140,
            141,
            142,
            143,
            145,
            147,
            150,
            151,
            151,
            153,
            155,
            156,
            157,
            162,
            167,
            178,
            201,
            261,
            350,
            494,
            742,
            921,
            1060,
            1165,
            1252,
            1356,
            1435,
            1502,
            1531,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "raw_count": {
          "queries_ambiguous": 42.03848845346396,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            2,
            3,
            4,
            7,
            7,
            10,
            14,
            14,
            15,
            17,
            18,
            19,
            20,
            21,
            24,
            26,
            28,
            30,
            31,
            32,
            32,
            33,
            35,
            37,
            39,
            42,
            43,
            45,
            47,
            48,
            49,
            50,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            108,
            108,
            108,
            109,
            110,
            111,
            114,
            114,
            117,
            121,
            121,
            122,
            124,
            125,
            126,
            127,
            128,
            131,
            133,
            135,
            137,
            138,
            139,
            139,
            141,
            147,
            154,
            167,
            196,
            254,
            343,
            488,
            733,
            918,
            1053,
            1161,
            1245,
            1355,
            1434,
            1500,
            1530,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_only": {
          "queries_ambiguous": 53.10636808957313,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            3,
            3,
            4,
            6,
            8,
            8,
            11,
            14,
            14,
            14,
            14,
            14,
            14,
            16,
            17,
            20,
            21,
            22,
            23,
            25,
            26,
            27,
            28,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            32,
            32,
            33,
            35,
            35,
            36,
            36,
            36,
            36,
            37,
            37,
            41,
            47,
            47,
            47,
            49,
            49,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            108,
            108,
            108,
            110,
            110,
            111,
            113,
            115,
            115,
            118,
            121,
            121,
            121,
            121,
            121,
            121,
            123,
            124,
            127,
            128,
            129,
            130,
            132,
            133,
            134,
            135,
            137,
            137,
            137,
            137,
            138,
            138,
            138,
            138,
            138,
            139,
            139,
            140,
            142,
            142,
            143,
            144,
            144,
            149,
            152,
            153,
            166,
            185,
            221,
            280,
            366,
            492,
            673,
            896,
            1143,
            1306,
            1448,
            1503,
            1526,
            1533,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_then_moms": {
          "queries_ambiguous": 52.80055983205038,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            7,
            9,
            10,
            11,
            13,
            17,
            17,
            17,
            17,
            17,
            19,
            20,
            23,
            25,
            27,
            27,
            30,
            30,
            30,
            31,
            31,
            33,
            36,
            37,
            37,
            38,
            39,
            39,
            41,
            41,
            41,
            41,
            41,
            41,
            42,
            42,
            43,
            43,
            44,
            45,
            45,
            45,
            46,
            48,
            48,
            48,
            49,
            49,
            50,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            114,
            116,
            117,
            118,
            120,
            124,
            124,
            124,
            124,
            124,
            126,
            127,
            130,
            132,
            134,
            134,
            137,
            137,
            137,
            138,
            138,
            140,
            143,
            144,
            144,
            145,
            146,
            146,
            148,
            148,
            148,
            148,
            148,
            148,
            149,
            149,
            150,
            150,
            151,
            153,
            153,
            158,
            162,
            165,
            176,
            190,
            227,
            286,
            371,
            497,
            678,
            905,
            1151,
            1309,
            1450,
            1503,
            1526,
            1533,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_then_moms_shuffled": {
          "queries_ambiguous": 51.45626312106368,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            7,
            9,
            9,
            9,
            9,
            12,
            14,
            16,
            18,
            19,
            20,
            20,
            20,
            20,
            20,
            21,
            21,
            23,
            26,
            28,
            31,
            33,
            33,
            33,
            35,
            35,
            35,
            36,
            37,
            37,
            37,
            38,
            40,
            40,
            41,
            41,
            43,
            44,
            45,
            47,
            48,
            48,
            48,
            50,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            114,
            116,
            116,
            116,
            116,
            119,
            121,
            123,
            125,
            126,
            127,
            127,
            127,
            127,
            127,
            128,
            128,
            130,
            133,
            135,
            138,
            140,
            140,
            140,
            142,
            142,
            142,
            143,
            144,
            144,
            144,
            145,
            147,
            147,
            148,
            148,
            150,
            152,
            154,
            156,
            159,
            159,
            165,
            174,
            195,
            232,
            307,
            439,
            593,
            796,
            1009,
            1218,
            1384,
            1485,
            1527,
            1533,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "shortest_witness": {
          "queries_ambiguous": 44.40097970608817,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            9,
            13,
            14,
            16,
            19,
            23,
            27,
            29,
            30,
            34,
            36,
            36,
            36,
            37,
            37,
            39,
            40,
            40,
            41,
            44,
            44,
            45,
            45,
            46,
            47,
            49,
            49,
            50,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            116,
            120,
            121,
            123,
            126,
            130,
            134,
            136,
            137,
            141,
            143,
            143,
            143,
            144,
            144,
            146,
            147,
            147,
            148,
            151,
            151,
            152,
            152,
            153,
            154,
            156,
            156,
            157,
            158,
            158,
            158,
            158,
            159,
            160,
            161,
            162,
            170,
            193,
            239,
            342,
            462,
            614,
            770,
            969,
            1178,
            1372,
            1482,
            1522,
            1534,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "urgent_count": {
          "queries_ambiguous": 41.82715185444367,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            1,
            1,
            2,
            5,
            6,
            7,
            7,
            7,
            8,
            10,
            11,
            11,
            12,
            13,
            14,
            15,
            18,
            22,
            24,
            26,
            27,
            28,
            28,
            29,
            32,
            33,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            40,
            43,
            46,
            46,
            47,
            49,
            50,
            51,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            108,
            108,
            109,
            112,
            113,
            114,
            114,
            114,
            115,
            117,
            118,
            118,
            119,
            120,
            121,
            122,
            125,
            129,
            131,
            133,
            134,
            135,
            135,
            136,
            139,
            140,
            143,
            143,
            144,
            144,
            144,
            144,
            145,
            152,
            160,
            174,
            200,
            258,
            347,
            491,
            737,
            920,
            1055,
            1164,
            1251,
            1357,
            1437,
            1502,
            1531,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        }
      },
      "comparisons": {
        "raw_count": {
          "saving_percent": 1.0004494531653196,
          "difference_clockblock95": [
            -0.6487603305785123,
            -0.23037021593290297
          ],
          "identical_query_traces": 1364,
          "paired_cases": 1536
        },
        "risk_only": {
          "saving_percent": 21.632911225605824,
          "difference_clockblock95": [
            -11.823273024973552,
            -11.223050343602809
          ],
          "identical_query_traces": 107,
          "paired_cases": 1536
        },
        "risk_then_moms": {
          "saving_percent": 21.179027726236544,
          "difference_clockblock95": [
            -11.490796561056552,
            -10.944451138358145
          ],
          "identical_query_traces": 114,
          "paired_cases": 1536
        },
        "risk_then_moms_shuffled": {
          "saving_percent": 19.119827011736547,
          "difference_clockblock95": [
            -10.13735642011955,
            -9.659068926792468
          ],
          "identical_query_traces": 114,
          "paired_cases": 1536
        },
        "shortest_witness": {
          "saving_percent": 6.268026288830397,
          "difference_clockblock95": [
            -2.9872037914691942,
            -2.6245154290868227
          ],
          "identical_query_traces": 115,
          "paired_cases": 1536
        },
        "urgent_count": {
          "saving_percent": 0.5002425925616061,
          "difference_clockblock95": [
            -0.3505056307727769,
            -0.09187960405156538
          ],
          "identical_query_traces": 1372,
          "paired_cases": 1536
        }
      }
    },
    {
      "dataset": "metr_observed",
      "k": 3,
      "rate": 0.3,
      "mask": "random",
      "times": 512,
      "clock_span": 572,
      "metrics": {
        "boundary_count": {
          "queries_ambiguous": 25.76067179846046,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            19,
            29,
            35,
            40,
            40,
            43,
            45,
            47,
            47,
            50,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            126,
            136,
            142,
            147,
            147,
            150,
            152,
            154,
            154,
            157,
            157,
            158,
            159,
            159,
            159,
            159,
            159,
            162,
            171,
            185,
            216,
            284,
            446,
            614,
            833,
            1059,
            1243,
            1375,
            1462,
            1506,
            1525,
            1533,
            1533,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "raw_count": {
          "queries_ambiguous": 26.27851644506648,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            2,
            4,
            6,
            8,
            9,
            9,
            10,
            12,
            13,
            14,
            16,
            16,
            16,
            18,
            21,
            25,
            26,
            27,
            29,
            30,
            31,
            35,
            37,
            40,
            41,
            45,
            45,
            47,
            48,
            50,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            109,
            111,
            113,
            115,
            116,
            116,
            117,
            119,
            120,
            121,
            123,
            123,
            123,
            125,
            128,
            132,
            133,
            137,
            147,
            163,
            193,
            268,
            432,
            601,
            820,
            1046,
            1227,
            1366,
            1457,
            1501,
            1525,
            1532,
            1534,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_only": {
          "queries_ambiguous": 38.26522043386984,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            0,
            2,
            2,
            4,
            4,
            5,
            5,
            5,
            6,
            7,
            10,
            10,
            10,
            11,
            12,
            14,
            15,
            16,
            16,
            19,
            20,
            22,
            24,
            26,
            26,
            28,
            29,
            31,
            31,
            35,
            36,
            38,
            38,
            39,
            39,
            43,
            43,
            44,
            45,
            47,
            50,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            109,
            109,
            111,
            111,
            112,
            112,
            112,
            113,
            114,
            117,
            117,
            117,
            118,
            119,
            121,
            122,
            123,
            123,
            126,
            127,
            129,
            131,
            133,
            133,
            136,
            138,
            142,
            147,
            163,
            171,
            202,
            241,
            301,
            388,
            509,
            642,
            786,
            948,
            1100,
            1232,
            1334,
            1406,
            1454,
            1489,
            1517,
            1529,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_then_moms": {
          "queries_ambiguous": 37.6221133659902,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            18,
            28,
            32,
            35,
            36,
            37,
            38,
            38,
            39,
            40,
            40,
            40,
            40,
            40,
            40,
            41,
            42,
            42,
            42,
            42,
            42,
            43,
            45,
            46,
            47,
            47,
            48,
            49,
            50,
            50,
            50,
            50,
            50,
            50,
            50,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            125,
            135,
            139,
            142,
            143,
            144,
            145,
            145,
            146,
            147,
            147,
            147,
            147,
            147,
            147,
            148,
            149,
            149,
            149,
            149,
            149,
            150,
            152,
            153,
            155,
            156,
            160,
            165,
            179,
            187,
            219,
            257,
            315,
            405,
            521,
            656,
            804,
            962,
            1108,
            1241,
            1343,
            1412,
            1460,
            1494,
            1519,
            1529,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "risk_then_moms_shuffled": {
          "queries_ambiguous": 35.5479356193142,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            18,
            28,
            32,
            35,
            35,
            36,
            37,
            37,
            39,
            39,
            39,
            39,
            39,
            39,
            40,
            40,
            40,
            40,
            41,
            41,
            41,
            41,
            42,
            42,
            43,
            43,
            44,
            45,
            47,
            47,
            48,
            49,
            49,
            49,
            49,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            125,
            135,
            139,
            142,
            142,
            143,
            144,
            144,
            146,
            146,
            146,
            146,
            146,
            146,
            147,
            147,
            147,
            147,
            148,
            148,
            148,
            148,
            149,
            149,
            150,
            154,
            159,
            176,
            202,
            239,
            300,
            400,
            507,
            665,
            820,
            989,
            1154,
            1293,
            1404,
            1469,
            1504,
            1519,
            1528,
            1532,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "shortest_witness": {
          "queries_ambiguous": 29.2519244226732,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            21,
            33,
            38,
            41,
            44,
            46,
            46,
            47,
            47,
            49,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            128,
            140,
            145,
            148,
            151,
            153,
            153,
            154,
            154,
            156,
            158,
            158,
            158,
            159,
            159,
            159,
            159,
            159,
            160,
            160,
            162,
            172,
            187,
            228,
            295,
            396,
            524,
            679,
            881,
            1097,
            1261,
            1380,
            1452,
            1501,
            1522,
            1533,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        },
        "urgent_count": {
          "queries_ambiguous": 25.92862141357593,
          "ambiguous_cases": 1429,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            11,
            16,
            21,
            26,
            30,
            34,
            34,
            36,
            37,
            37,
            37,
            39,
            40,
            41,
            41,
            42,
            43,
            44,
            44,
            44,
            44,
            44,
            44,
            46,
            46,
            47,
            50,
            50,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            118,
            123,
            128,
            133,
            137,
            141,
            141,
            143,
            144,
            144,
            144,
            146,
            147,
            148,
            148,
            149,
            150,
            151,
            154,
            162,
            177,
            207,
            277,
            442,
            608,
            827,
            1054,
            1236,
            1370,
            1459,
            1503,
            1525,
            1532,
            1534,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "cases": 1536
        }
      },
      "comparisons": {
        "raw_count": {
          "saving_percent": 1.9706007669365144,
          "difference_clockblock95": [
            -0.7032075742680907,
            -0.36037483006966603
          ],
          "identical_query_traces": 1257,
          "paired_cases": 1536
        },
        "risk_only": {
          "saving_percent": 32.67862694537408,
          "difference_clockblock95": [
            -12.88057917955729,
            -12.243581137782078
          ],
          "identical_query_traces": 107,
          "paired_cases": 1536
        },
        "risk_then_moms": {
          "saving_percent": 31.527844946244553,
          "difference_clockblock95": [
            -12.175789763776613,
            -11.66482018780228
          ],
          "identical_query_traces": 143,
          "paired_cases": 1536
        },
        "risk_then_moms_shuffled": {
          "saving_percent": 27.53258002283554,
          "difference_clockblock95": [
            -9.98791990361099,
            -9.64393636050558
          ],
          "identical_query_traces": 143,
          "paired_cases": 1536
        },
        "shortest_witness": {
          "saving_percent": 11.935121169350015,
          "difference_clockblock95": [
            -3.5905089939096357,
            -3.4039583472696058
          ],
          "identical_query_traces": 139,
          "paired_cases": 1536
        },
        "urgent_count": {
          "saving_percent": 0.6477383137212578,
          "difference_clockblock95": [
            -0.2759123527420765,
            -0.08428700404945892
          ],
          "identical_query_traces": 1268,
          "paired_cases": 1536
        }
      }
    }
  ]
}

==> evidence/active_certificate_v7/risk_fit.json <==
{
  "train_clock": [
    2167,
    2284
  ],
  "node_tail_training_rows": 41142,
  "positive_node_tail_rows": 65,
  "optimizer_success": true,
  "optimizer_iterations": 5,
  "future_label_feature_invariance": true,
  "caveat": "past residual history assumed available; binary tail outputs used only for ranking, not calibrated joint probabilities or certificates"
}

==> evidence/active_certificate_v8/analysis.json <==
{
  "records_checked": 87264,
  "results": [
    {
      "dataset": "metr_observed",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 11.881510416666666,
          "mean_queries_ambiguous": 13.082437275985663,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            2,
            3,
            4,
            8,
            10,
            12,
            13,
            13,
            14,
            14,
            15,
            16,
            16,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            143,
            144,
            145,
            149,
            151,
            153,
            154,
            156,
            188,
            251,
            378,
            655,
            1020,
            1233,
            1350,
            1453,
            1535,
            1535,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 6.388888888888889,
          "mean_queries_negative": 13.169934640522875
        },
        "shortest_witness": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 13.138671875,
          "mean_queries_ambiguous": 14.466666666666667,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            2,
            4,
            6,
            10,
            11,
            14,
            14,
            14,
            15,
            15,
            16,
            16,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            143,
            145,
            147,
            151,
            152,
            155,
            155,
            155,
            157,
            163,
            207,
            315,
            527,
            815,
            1083,
            1342,
            1519,
            1532,
            1535,
            1536,
            1536
          ],
          "mean_queries_positive": 5.833333333333333,
          "mean_queries_negative": 14.579520697167755
        },
        "raw_count": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 11.916666666666666,
          "mean_queries_ambiguous": 13.121146953405018,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            0,
            0,
            1,
            2,
            5,
            6,
            7,
            8,
            8,
            9,
            11,
            13,
            14,
            16,
            17,
            17,
            17,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            141,
            141,
            142,
            143,
            146,
            147,
            148,
            151,
            183,
            246,
            376,
            659,
            1020,
            1230,
            1351,
            1449,
            1531,
            1535,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 9.61111111111111,
          "mean_queries_negative": 13.167029774872912
        },
        "shortest_pool": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 11.906901041666666,
          "mean_queries_ambiguous": 13.110394265232975,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            0,
            0,
            1,
            4,
            7,
            8,
            9,
            10,
            11,
            12,
            14,
            15,
            16,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            141,
            141,
            142,
            145,
            148,
            149,
            150,
            153,
            186,
            248,
            377,
            652,
            1019,
            1231,
            1352,
            1451,
            1534,
            1535,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 8.222222222222221,
          "mean_queries_negative": 13.174291938997822
        },
        "jw_two_sided": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 11.908854166666666,
          "mean_queries_ambiguous": 13.112544802867383,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            0,
            0,
            1,
            3,
            5,
            7,
            8,
            8,
            8,
            9,
            11,
            14,
            15,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            141,
            141,
            142,
            144,
            146,
            148,
            149,
            151,
            183,
            246,
            376,
            660,
            1022,
            1231,
            1353,
            1450,
            1533,
            1535,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 9.11111111111111,
          "mean_queries_negative": 13.164851125635439
        },
        "fixed_id": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 16.079427083333332,
          "mean_queries_ambiguous": 17.704659498207885,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            1,
            2,
            4,
            4,
            6,
            9,
            12,
            14,
            14,
            14,
            16,
            16,
            16,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            18
          ],
          "resolved_by_budget": [
            141,
            142,
            143,
            145,
            145,
            147,
            150,
            153,
            155,
            155,
            155,
            157,
            157,
            158,
            167,
            211,
            337,
            626,
            1064,
            1520,
            1530,
            1536
          ],
          "mean_queries_positive": 7.333333333333333,
          "mean_queries_negative": 17.840232389251998
        },
        "fixed_degree": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 15.471354166666666,
          "mean_queries_ambiguous": 17.035125448028673,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            2,
            4,
            10,
            10,
            12,
            13,
            14,
            15,
            16,
            16,
            16,
            16,
            16,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            142,
            142,
            142,
            143,
            145,
            151,
            151,
            153,
            154,
            155,
            156,
            159,
            177,
            225,
            347,
            617,
            898,
            1232,
            1528,
            1534,
            1536
          ],
          "mean_queries_positive": 7.944444444444445,
          "mean_queries_negative": 17.153957879448075
        },
        "random_order": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 16.013671875,
          "mean_queries_ambiguous": 17.63225806451613,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            1,
            3,
            5,
            5,
            7,
            8,
            12,
            14,
            14,
            14,
            16,
            17,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            141,
            141,
            141,
            141,
            142,
            144,
            146,
            146,
            148,
            149,
            153,
            155,
            159,
            172,
            218,
            370,
            677,
            1131,
            1514,
            1530,
            1536
          ],
          "mean_queries_positive": 10.555555555555555,
          "mean_queries_negative": 17.72476397966594
        },
        "random_screened": {
          "cases": 1536,
          "ambiguous": 1395,
          "mean_queries_all": 15.5234375,
          "mean_queries_ambiguous": 17.09247311827957,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 15,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            1,
            3,
            5,
            5,
            7,
            8,
            12,
            14,
            14,
            14,
            17,
            17,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            141,
            141,
            141,
            141,
            141,
            142,
            144,
            146,
            146,
            149,
            150,
            154,
            160,
            167,
            204,
            319,
            571,
            930,
            1268,
            1523,
            1534,
            1536
          ],
          "mean_queries_positive": 10.5,
          "mean_queries_negative": 17.17864923747277
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -1.4685161202653478,
            -1.306127294372059
          ],
          "moms_saving_percent": 9.568405926366385,
          "moms_budget10_discovery_difference_ci95": [
            -0.2,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.0717879001702689,
            -0.013867263668843612
          ],
          "moms_saving_percent": 0.29501748251747895,
          "moms_budget10_discovery_difference_ci95": [
            0.058823529411764705,
            0.6363636363636364
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.05491370186436538,
            -0.009213323883770375
          ],
          "moms_saving_percent": 0.21324293291049568,
          "moms_budget10_discovery_difference_ci95": [
            -0.05555555555555555,
            0.4
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.06306562062417279,
            -0.005688597243064803
          ],
          "moms_saving_percent": 0.2296085720533525,
          "moms_budget10_discovery_difference_ci95": [
            0.058823529411764705,
            0.6363636363636364
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -4.688753482271579,
            -4.518068753737996
          ],
          "moms_saving_percent": 26.10737711555592,
          "moms_budget10_discovery_difference_ci95": [
            -0.16666666666666666,
            0.18181818181818182
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -4.033060880267319,
            -3.863027740900171
          ],
          "moms_saving_percent": 23.203164450429227,
          "moms_budget10_discovery_difference_ci95": [
            -0.19052197802197798,
            0.26666666666666666
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -4.634560164531255,
            -4.44885154065992
          ],
          "moms_saving_percent": 25.8039598324999,
          "moms_budget10_discovery_difference_ci95": [
            0.1,
            0.6
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -4.078183953329797,
            -3.9195742417107073
          ],
          "moms_saving_percent": 23.460828720013417,
          "moms_budget10_discovery_difference_ci95": [
            0.1,
            0.6
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 20.61146953405018
    },
    {
      "dataset": "metr_observed",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 3.2513020833333335,
          "mean_queries_ambiguous": 3.6031746031746033,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            13,
            17,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            219,
            441,
            827,
            1192,
            1420,
            1513,
            1533,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 1.5,
          "mean_queries_negative": 3.6339677891654465
        },
        "shortest_witness": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 3.73828125,
          "mean_queries_ambiguous": 4.142857142857143,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            14,
            18,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            210,
            354,
            651,
            974,
            1273,
            1439,
            1505,
            1527,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 1.4,
          "mean_queries_negative": 4.183016105417277
        },
        "raw_count": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 3.2819010416666665,
          "mean_queries_ambiguous": 3.637085137085137,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            3,
            8,
            10,
            13,
            17,
            18,
            19,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            209,
            432,
            817,
            1183,
            1417,
            1509,
            1531,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 3.6,
          "mean_queries_negative": 3.6376281112737923
        },
        "shortest_pool": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 3.25390625,
          "mean_queries_ambiguous": 3.606060606060606,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            11,
            18,
            19,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            217,
            442,
            826,
            1193,
            1420,
            1511,
            1532,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 1.6,
          "mean_queries_negative": 3.6354319180087846
        },
        "jw_two_sided": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 3.2682291666666665,
          "mean_queries_ambiguous": 3.621933621933622,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            5,
            8,
            15,
            18,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            211,
            432,
            822,
            1190,
            1420,
            1512,
            1532,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 2.7,
          "mean_queries_negative": 3.6354319180087846
        },
        "fixed_id": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 10.565755208333334,
          "mean_queries_ambiguous": 11.70923520923521,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            4,
            7,
            7,
            8,
            8,
            11,
            14,
            14,
            16,
            16,
            17,
            17,
            18,
            18,
            19,
            19,
            19,
            19,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            162,
            173,
            195,
            217,
            250,
            299,
            370,
            466,
            569,
            691,
            797,
            898,
            1024,
            1145,
            1250,
            1356,
            1454,
            1505,
            1525,
            1531,
            1536
          ],
          "mean_queries_positive": 6.45,
          "mean_queries_negative": 11.78623718887262
        },
        "fixed_degree": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 8.880208333333334,
          "mean_queries_ambiguous": 9.841269841269842,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            0,
            1,
            2,
            4,
            4,
            4,
            6,
            6,
            6,
            9,
            10,
            12,
            12,
            13,
            15,
            15,
            16,
            17,
            18,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            161,
            179,
            205,
            251,
            325,
            418,
            534,
            658,
            802,
            945,
            1088,
            1209,
            1302,
            1379,
            1436,
            1478,
            1505,
            1523,
            1532,
            1536,
            1536
          ],
          "mean_queries_positive": 11.5,
          "mean_queries_negative": 9.816983894582723
        },
        "random_order": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 10.17578125,
          "mean_queries_ambiguous": 11.277056277056277,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            2,
            3,
            4,
            5,
            6,
            6,
            7,
            8,
            11,
            12,
            13,
            15,
            17,
            17,
            18,
            18,
            18,
            18,
            19,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            161,
            171,
            189,
            221,
            261,
            313,
            381,
            481,
            591,
            715,
            841,
            980,
            1115,
            1241,
            1353,
            1431,
            1478,
            1504,
            1520,
            1529,
            1536
          ],
          "mean_queries_positive": 9.15,
          "mean_queries_negative": 11.308199121522694
        },
        "random_screened": {
          "cases": 1536,
          "ambiguous": 1386,
          "mean_queries_all": 4.33203125,
          "mean_queries_ambiguous": 4.800865800865801,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 13,
          "detected_by_budget": [
            0,
            3,
            5,
            8,
            9,
            13,
            16,
            18,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            150,
            186,
            306,
            506,
            795,
            1073,
            1284,
            1419,
            1482,
            1514,
            1528,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 4.4,
          "mean_queries_negative": 4.806734992679356
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.5841320620228093,
            -0.512482464229366
          ],
          "moms_saving_percent": 13.026819923371647,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.05543645414141945,
            -0.016287133450731177
          ],
          "moms_saving_percent": 0.9323546915294578,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.007806955287437899,
            0.001424628703041856
          ],
          "moms_saving_percent": 0.08003201280512018,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.034511624882509764,
            -0.0074511493138466126
          ],
          "moms_saving_percent": 0.517928286852587,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -8.338224485222844,
            -7.8784818089477815
          ],
          "moms_saving_percent": 69.22792531887363,
          "moms_budget10_discovery_difference_ci95": [
            0.043478260869565216,
            0.36363636363636365
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -6.44221125701617,
            -6.032517191700066
          ],
          "moms_saving_percent": 63.38709677419354,
          "moms_budget10_discovery_difference_ci95": [
            0.21052631578947367,
            0.9166666666666666
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -7.895462857241382,
            -7.42955746501834
          ],
          "moms_saving_percent": 68.04862444017914,
          "moms_budget10_discovery_difference_ci95": [
            0.19040178571428573,
            0.5600625000000002
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -1.259426010980889,
            -1.1460382957172168
          ],
          "moms_saving_percent": 24.947400060114223,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 20.617604617604616
    },
    {
      "dataset": "metr_observed",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 38.71875,
          "mean_queries_ambiguous": 41.617914625612315,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            8,
            9,
            11,
            12,
            13,
            15,
            16,
            16,
            17,
            20,
            23,
            24,
            26,
            28,
            30,
            31,
            31,
            33,
            33,
            34,
            35,
            36,
            38,
            40,
            43,
            44,
            44,
            46,
            48,
            49,
            49,
            49,
            49,
            49,
            49,
            50,
            50,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            115,
            116,
            118,
            119,
            120,
            122,
            123,
            123,
            124,
            127,
            130,
            131,
            133,
            135,
            137,
            138,
            138,
            140,
            140,
            141,
            142,
            143,
            145,
            147,
            150,
            151,
            151,
            153,
            155,
            156,
            157,
            162,
            167,
            178,
            201,
            261,
            350,
            494,
            742,
            921,
            1060,
            1165,
            1252,
            1356,
            1435,
            1502,
            1531,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 16.865384615384617,
          "mean_queries_negative": 42.55265068990559
        },
        "shortest_witness": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 41.307942708333336,
          "mean_queries_ambiguous": 44.40097970608817,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            4,
            6,
            9,
            13,
            14,
            16,
            19,
            23,
            27,
            29,
            30,
            34,
            36,
            36,
            36,
            37,
            37,
            39,
            40,
            40,
            41,
            44,
            44,
            45,
            45,
            46,
            47,
            49,
            49,
            50,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            111,
            113,
            116,
            120,
            121,
            123,
            126,
            130,
            134,
            136,
            137,
            141,
            143,
            143,
            143,
            144,
            144,
            146,
            147,
            147,
            148,
            151,
            151,
            152,
            152,
            153,
            154,
            156,
            156,
            157,
            158,
            158,
            158,
            158,
            159,
            160,
            161,
            162,
            170,
            193,
            239,
            342,
            462,
            614,
            770,
            969,
            1178,
            1372,
            1482,
            1522,
            1534,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 12.26923076923077,
          "mean_queries_negative": 45.61437908496732
        },
        "raw_count": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 39.110026041666664,
          "mean_queries_ambiguous": 42.03848845346396,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            2,
            3,
            4,
            7,
            7,
            10,
            14,
            14,
            15,
            17,
            18,
            19,
            20,
            21,
            24,
            26,
            28,
            30,
            31,
            32,
            32,
            33,
            35,
            37,
            39,
            42,
            43,
            45,
            47,
            48,
            49,
            50,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            108,
            108,
            108,
            109,
            110,
            111,
            114,
            114,
            117,
            121,
            121,
            122,
            124,
            125,
            126,
            127,
            128,
            131,
            133,
            135,
            137,
            138,
            139,
            139,
            141,
            147,
            154,
            167,
            196,
            254,
            343,
            488,
            733,
            918,
            1053,
            1161,
            1245,
            1355,
            1434,
            1500,
            1530,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 27.846153846153847,
          "mean_queries_negative": 42.57443718228032
        },
        "shortest_pool": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 38.847005208333336,
          "mean_queries_ambiguous": 41.755773268019595,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            1,
            1,
            2,
            5,
            6,
            8,
            8,
            10,
            11,
            14,
            14,
            15,
            15,
            21,
            22,
            23,
            23,
            26,
            26,
            29,
            31,
            32,
            33,
            35,
            36,
            37,
            40,
            42,
            42,
            43,
            45,
            46,
            47,
            47,
            47,
            47,
            47,
            48,
            49,
            51,
            51,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            108,
            108,
            109,
            112,
            113,
            115,
            115,
            117,
            118,
            121,
            121,
            122,
            122,
            128,
            129,
            130,
            130,
            133,
            133,
            136,
            138,
            139,
            140,
            142,
            143,
            144,
            147,
            149,
            149,
            150,
            152,
            153,
            155,
            159,
            164,
            176,
            200,
            258,
            348,
            488,
            730,
            917,
            1052,
            1156,
            1245,
            1352,
            1432,
            1497,
            1529,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 19.442307692307693,
          "mean_queries_negative": 42.59840232389252
        },
        "jw_two_sided": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 39.106770833333336,
          "mean_queries_ambiguous": 42.034989503149056,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            3,
            4,
            6,
            7,
            10,
            13,
            13,
            15,
            16,
            18,
            18,
            18,
            18,
            20,
            23,
            25,
            28,
            29,
            32,
            32,
            36,
            37,
            38,
            42,
            43,
            45,
            46,
            48,
            50,
            50,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            107,
            108,
            108,
            108,
            108,
            108,
            110,
            111,
            113,
            114,
            117,
            120,
            120,
            122,
            123,
            125,
            125,
            125,
            125,
            127,
            130,
            132,
            135,
            136,
            139,
            139,
            144,
            150,
            156,
            170,
            197,
            257,
            345,
            489,
            736,
            919,
            1055,
            1159,
            1246,
            1357,
            1436,
            1502,
            1530,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 27.903846153846153,
          "mean_queries_negative": 42.568627450980394
        },
        "fixed_id": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 51.427734375,
          "mean_queries_ambiguous": 55.27851644506648,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            4,
            4,
            5,
            6,
            8,
            8,
            8,
            8,
            8,
            9,
            10,
            11,
            11,
            12,
            14,
            18,
            20,
            22,
            23,
            25,
            25,
            27,
            28,
            29,
            30,
            32,
            33,
            36,
            36,
            37,
            37,
            37,
            37,
            38,
            38,
            39,
            40,
            40,
            42,
            42,
            43,
            46,
            47,
            47,
            48,
            48,
            49,
            49,
            50,
            50,
            50,
            50,
            51,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            109,
            109,
            110,
            110,
            110,
            110,
            111,
            111,
            112,
            113,
            115,
            115,
            115,
            115,
            115,
            116,
            117,
            118,
            118,
            119,
            121,
            125,
            127,
            129,
            130,
            132,
            132,
            134,
            135,
            136,
            137,
            139,
            140,
            143,
            143,
            144,
            144,
            144,
            144,
            145,
            145,
            146,
            148,
            148,
            152,
            153,
            158,
            169,
            181,
            205,
            247,
            320,
            462,
            644,
            825,
            1052,
            1330,
            1483,
            1529,
            1534,
            1536,
            1536
          ],
          "mean_queries_positive": 30.557692307692307,
          "mean_queries_negative": 56.21205519244735
        },
        "fixed_degree": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 51.056640625,
          "mean_queries_ambiguous": 54.87963610916725,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            3,
            4,
            5,
            6,
            6,
            6,
            7,
            8,
            9,
            9,
            10,
            14,
            15,
            15,
            16,
            17,
            18,
            20,
            20,
            22,
            22,
            25,
            28,
            28,
            29,
            29,
            30,
            30,
            31,
            32,
            34,
            34,
            35,
            37,
            38,
            38,
            38,
            39,
            40,
            42,
            42,
            42,
            42,
            42,
            43,
            46,
            46,
            48,
            49,
            49,
            49,
            50,
            50,
            51,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            107,
            107,
            107,
            107,
            110,
            111,
            112,
            113,
            113,
            113,
            114,
            115,
            116,
            116,
            117,
            121,
            122,
            122,
            123,
            124,
            125,
            127,
            127,
            129,
            129,
            132,
            135,
            135,
            136,
            136,
            137,
            137,
            138,
            139,
            141,
            141,
            142,
            144,
            145,
            145,
            146,
            147,
            151,
            154,
            157,
            161,
            169,
            184,
            218,
            282,
            355,
            469,
            585,
            733,
            884,
            1058,
            1244,
            1426,
            1526,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 30.423076923076923,
          "mean_queries_negative": 55.80319535221496
        },
        "random_order": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 51.294270833333336,
          "mean_queries_ambiguous": 55.135059482155356,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            5,
            6,
            8,
            9,
            10,
            14,
            14,
            16,
            16,
            20,
            20,
            20,
            20,
            21,
            22,
            23,
            23,
            23,
            23,
            25,
            25,
            26,
            30,
            30,
            30,
            31,
            32,
            34,
            35,
            35,
            37,
            43,
            43,
            44,
            44,
            47,
            47,
            47,
            47,
            49,
            49,
            49,
            50,
            51,
            51,
            51,
            51,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            108,
            108,
            108,
            108,
            108,
            109,
            109,
            110,
            110,
            110,
            110,
            110,
            110,
            110,
            112,
            113,
            115,
            116,
            117,
            121,
            121,
            123,
            123,
            127,
            127,
            127,
            127,
            128,
            129,
            130,
            130,
            130,
            130,
            132,
            132,
            133,
            137,
            137,
            137,
            138,
            139,
            141,
            142,
            142,
            144,
            151,
            154,
            157,
            167,
            182,
            218,
            275,
            377,
            522,
            696,
            923,
            1143,
            1336,
            1461,
            1517,
            1532,
            1534,
            1536
          ],
          "mean_queries_positive": 33.61538461538461,
          "mean_queries_negative": 55.947712418300654
        },
        "random_screened": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 48.157552083333336,
          "mean_queries_ambiguous": 51.76347095871239,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 34,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            5,
            6,
            8,
            9,
            10,
            14,
            15,
            16,
            16,
            20,
            20,
            20,
            20,
            21,
            22,
            23,
            23,
            23,
            24,
            25,
            25,
            27,
            30,
            30,
            30,
            31,
            33,
            35,
            36,
            37,
            42,
            43,
            44,
            45,
            46,
            48,
            49,
            49,
            50,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            108,
            108,
            108,
            108,
            108,
            109,
            109,
            110,
            110,
            110,
            110,
            110,
            110,
            110,
            112,
            113,
            115,
            116,
            117,
            121,
            122,
            123,
            123,
            127,
            127,
            127,
            127,
            128,
            129,
            130,
            130,
            130,
            131,
            132,
            132,
            134,
            137,
            137,
            137,
            138,
            140,
            142,
            145,
            148,
            157,
            170,
            191,
            229,
            302,
            436,
            620,
            818,
            1046,
            1245,
            1397,
            1486,
            1518,
            1534,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 32.88461538461539,
          "mean_queries_negative": 52.47639796659404
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -2.987980913786183,
            -2.6123397685993273
          ],
          "moms_saving_percent": 6.268026288830397,
          "moms_budget10_discovery_difference_ci95": [
            -0.39624138963761607,
            -0.11625670840787111
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.6394236752235696,
            -0.23449873079841937
          ],
          "moms_saving_percent": 1.0004494531653196,
          "moms_budget10_discovery_difference_ci95": [
            0.18177272727272728,
            0.44645206766917306
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.2134051551101206,
            -0.07838311650240509
          ],
          "moms_saving_percent": 0.3301546866882332,
          "moms_budget10_discovery_difference_ci95": [
            -0.043478260869565216,
            0.2
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.6357079014571129,
            -0.22460148036488198
          ],
          "moms_saving_percent": 0.9922088299926801,
          "moms_budget10_discovery_difference_ci95": [
            0.18177272727272728,
            0.44645206766917306
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -13.925597751074768,
            -13.39448319566736
          ],
          "moms_saving_percent": 24.712316281189473,
          "moms_budget10_discovery_difference_ci95": [
            0.09995901639344264,
            0.40912004662004675
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -13.607253707754435,
            -12.992452878772273
          ],
          "moms_saving_percent": 24.16510462491871,
          "moms_budget10_discovery_difference_ci95": [
            0.045454545454545456,
            0.42105263157894735
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -13.74950242758007,
            -13.280851035519689
          ],
          "moms_saving_percent": 24.516423820886434,
          "moms_budget10_discovery_difference_ci95": [
            0.14033047735618115,
            0.4166666666666667
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -10.3619520591591,
            -9.958919126185938
          ],
          "moms_saving_percent": 19.599837772069762,
          "moms_budget10_discovery_difference_ci95": [
            0.14033047735618115,
            0.4166666666666667
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 60.76766969909027
    },
    {
      "dataset": "metr_observed",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 23.966145833333332,
          "mean_queries_ambiguous": 25.76067179846046,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            19,
            29,
            35,
            40,
            40,
            43,
            45,
            47,
            47,
            50,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            126,
            136,
            142,
            147,
            147,
            150,
            152,
            154,
            154,
            157,
            157,
            158,
            159,
            159,
            159,
            159,
            159,
            162,
            171,
            185,
            216,
            284,
            446,
            614,
            833,
            1059,
            1243,
            1375,
            1462,
            1506,
            1525,
            1533,
            1533,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 4.230769230769231,
          "mean_queries_negative": 26.57371096586783
        },
        "shortest_witness": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 27.214192708333332,
          "mean_queries_ambiguous": 29.2519244226732,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            12,
            21,
            33,
            38,
            41,
            44,
            46,
            46,
            47,
            47,
            49,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            119,
            128,
            140,
            145,
            148,
            151,
            153,
            153,
            154,
            154,
            156,
            158,
            158,
            158,
            159,
            159,
            159,
            159,
            159,
            160,
            160,
            162,
            172,
            187,
            228,
            295,
            396,
            524,
            679,
            881,
            1097,
            1261,
            1380,
            1452,
            1501,
            1522,
            1533,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 3.9038461538461537,
          "mean_queries_negative": 30.209150326797385
        },
        "raw_count": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 24.447916666666668,
          "mean_queries_ambiguous": 26.27851644506648,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            2,
            4,
            6,
            8,
            9,
            9,
            10,
            12,
            13,
            14,
            16,
            16,
            16,
            18,
            21,
            25,
            26,
            27,
            29,
            30,
            31,
            35,
            37,
            40,
            41,
            45,
            45,
            47,
            48,
            50,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            109,
            111,
            113,
            115,
            116,
            116,
            117,
            119,
            120,
            121,
            123,
            123,
            123,
            125,
            128,
            132,
            133,
            137,
            147,
            163,
            193,
            268,
            432,
            601,
            820,
            1046,
            1227,
            1366,
            1457,
            1501,
            1525,
            1532,
            1534,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 17.923076923076923,
          "mean_queries_negative": 26.594045025417575
        },
        "shortest_pool": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 24.0546875,
          "mean_queries_ambiguous": 25.85584324702589,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            11,
            16,
            21,
            27,
            32,
            36,
            36,
            39,
            42,
            45,
            45,
            48,
            49,
            49,
            50,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            118,
            123,
            128,
            134,
            139,
            143,
            143,
            146,
            149,
            152,
            152,
            155,
            156,
            156,
            157,
            159,
            159,
            159,
            162,
            170,
            185,
            215,
            285,
            444,
            612,
            823,
            1048,
            1230,
            1364,
            1455,
            1502,
            1520,
            1530,
            1534,
            1535,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 5.5,
          "mean_queries_negative": 26.624546114742195
        },
        "jw_two_sided": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 24.350260416666668,
          "mean_queries_ambiguous": 26.173547935619315,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            4,
            5,
            8,
            8,
            10,
            10,
            11,
            14,
            16,
            17,
            17,
            19,
            21,
            23,
            27,
            30,
            31,
            34,
            36,
            36,
            37,
            43,
            47,
            49,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            111,
            112,
            115,
            115,
            117,
            117,
            118,
            121,
            123,
            124,
            124,
            126,
            128,
            130,
            134,
            137,
            138,
            144,
            155,
            169,
            200,
            277,
            443,
            608,
            833,
            1057,
            1234,
            1373,
            1464,
            1505,
            1526,
            1532,
            1534,
            1535,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 15.384615384615385,
          "mean_queries_negative": 26.58097312999274
        },
        "fixed_id": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 47.79296875,
          "mean_queries_ambiguous": 51.371588523442966,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            4,
            4,
            4,
            7,
            7,
            7,
            7,
            8,
            9,
            11,
            11,
            12,
            13,
            14,
            15,
            19,
            19,
            20,
            21,
            24,
            25,
            26,
            27,
            30,
            30,
            30,
            31,
            32,
            34,
            37,
            40,
            42,
            43,
            44,
            44,
            45,
            45,
            45,
            47,
            47,
            47,
            47,
            47,
            47,
            48,
            48,
            48,
            48,
            48,
            48,
            48,
            48,
            49,
            50,
            51,
            51,
            51,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            111,
            111,
            111,
            114,
            114,
            114,
            114,
            115,
            116,
            118,
            118,
            119,
            120,
            121,
            122,
            126,
            126,
            127,
            128,
            131,
            132,
            133,
            134,
            137,
            137,
            137,
            138,
            139,
            141,
            144,
            147,
            149,
            150,
            151,
            151,
            153,
            153,
            153,
            158,
            161,
            164,
            170,
            181,
            202,
            235,
            286,
            345,
            425,
            536,
            692,
            828,
            968,
            1123,
            1249,
            1363,
            1460,
            1510,
            1527,
            1533,
            1535,
            1536,
            1536
          ],
          "mean_queries_positive": 24.26923076923077,
          "mean_queries_negative": 52.39506172839506
        },
        "fixed_degree": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 44.948567708333336,
          "mean_queries_ambiguous": 48.31420573827852,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            0,
            1,
            2,
            2,
            2,
            3,
            4,
            4,
            4,
            4,
            4,
            5,
            7,
            8,
            9,
            11,
            11,
            12,
            20,
            22,
            22,
            23,
            23,
            25,
            26,
            28,
            28,
            29,
            29,
            30,
            31,
            35,
            35,
            38,
            38,
            39,
            40,
            42,
            42,
            42,
            43,
            44,
            44,
            45,
            46,
            46,
            46,
            46,
            47,
            48,
            49,
            50,
            51,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            107,
            108,
            109,
            109,
            109,
            110,
            111,
            111,
            111,
            111,
            111,
            112,
            114,
            115,
            116,
            118,
            118,
            119,
            127,
            129,
            129,
            130,
            130,
            132,
            133,
            135,
            135,
            136,
            136,
            137,
            138,
            142,
            142,
            148,
            149,
            159,
            173,
            184,
            203,
            226,
            260,
            291,
            348,
            418,
            495,
            592,
            671,
            750,
            837,
            944,
            1040,
            1127,
            1232,
            1322,
            1391,
            1456,
            1509,
            1527,
            1531,
            1535,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 27.384615384615383,
          "mean_queries_negative": 49.10457516339869
        },
        "random_order": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 46.861979166666664,
          "mean_queries_ambiguous": 50.370888733379985,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            5,
            6,
            6,
            6,
            7,
            7,
            7,
            8,
            10,
            12,
            12,
            15,
            17,
            18,
            19,
            21,
            21,
            22,
            23,
            23,
            25,
            25,
            27,
            28,
            28,
            29,
            30,
            30,
            31,
            32,
            32,
            34,
            35,
            36,
            36,
            39,
            39,
            39,
            40,
            41,
            42,
            43,
            43,
            44,
            44,
            44,
            45,
            45,
            45,
            45,
            47,
            50,
            50,
            51,
            51,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            110,
            110,
            112,
            113,
            113,
            113,
            114,
            114,
            114,
            115,
            117,
            119,
            119,
            122,
            124,
            125,
            126,
            128,
            128,
            129,
            130,
            130,
            132,
            132,
            134,
            135,
            135,
            136,
            137,
            137,
            138,
            139,
            139,
            141,
            144,
            147,
            151,
            159,
            165,
            174,
            183,
            202,
            241,
            276,
            337,
            402,
            483,
            599,
            713,
            833,
            995,
            1109,
            1218,
            1314,
            1403,
            1453,
            1494,
            1520,
            1526,
            1535,
            1536,
            1536
          ],
          "mean_queries_positive": 27.884615384615383,
          "mean_queries_negative": 51.22004357298475
        },
        "random_screened": {
          "cases": 1536,
          "ambiguous": 1429,
          "mean_queries_all": 33.489583333333336,
          "mean_queries_ambiguous": 35.997200839748075,
          "hidden_positive_cases": 52,
          "unique_hidden_positive_times": 30,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            5,
            6,
            6,
            6,
            7,
            7,
            8,
            10,
            11,
            14,
            16,
            18,
            19,
            20,
            22,
            22,
            24,
            25,
            26,
            27,
            30,
            30,
            31,
            31,
            32,
            34,
            35,
            38,
            40,
            42,
            42,
            44,
            45,
            45,
            46,
            49,
            49,
            49,
            50,
            50,
            51,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52,
            52
          ],
          "resolved_by_budget": [
            107,
            109,
            110,
            110,
            112,
            113,
            113,
            113,
            114,
            114,
            115,
            117,
            118,
            121,
            123,
            125,
            126,
            127,
            129,
            129,
            131,
            132,
            133,
            134,
            137,
            139,
            142,
            142,
            150,
            162,
            185,
            242,
            298,
            391,
            509,
            661,
            827,
            1006,
            1152,
            1285,
            1395,
            1456,
            1492,
            1515,
            1526,
            1530,
            1535,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536,
            1536
          ],
          "mean_queries_positive": 22.5,
          "mean_queries_negative": 36.506899055918666
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -3.5922158084590188,
            -3.3976806045474293
          ],
          "moms_saving_percent": 11.935121169350015,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.708837950554818,
            -0.3543201362336094
          ],
          "moms_saving_percent": 1.9706007669365144,
          "moms_budget10_discovery_difference_ci95": [
            0.5384615384615384,
            0.8478260869565217
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.14961272472789233,
            -0.05559225709194914
          ],
          "moms_saving_percent": 0.36808487604200746,
          "moms_budget10_discovery_difference_ci95": [
            -0.03510338345864661,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.5784158091569718,
            -0.2825308030977305
          ],
          "moms_saving_percent": 1.5774557510293552,
          "moms_budget10_discovery_difference_ci95": [
            0.43636363636363634,
            0.8095238095238095
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -25.812351696251223,
            -25.398401356616322
          ],
          "moms_saving_percent": 49.85424329110475,
          "moms_budget10_discovery_difference_ci95": [
            0.6071428571428571,
            0.8448275862068966
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -22.857687039796634,
            -22.237401282412215
          ],
          "moms_saving_percent": 46.68095769180631,
          "moms_budget10_discovery_difference_ci95": [
            0.7179347826086957,
            0.9361702127659575
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -24.93896024160361,
            -24.330199941711044
          ],
          "moms_saving_percent": 48.85801611558767,
          "moms_budget10_discovery_difference_ci95": [
            0.6382978723404256,
            0.894764254385965
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -10.478173580557302,
            -10.00418610833727
          ],
          "moms_saving_percent": 28.437013996889583,
          "moms_budget10_discovery_difference_ci95": [
            0.6249487704918033,
            0.8947368421052632
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 60.76487053883835
    },
    {
      "dataset": "montevideo",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 20.899328859060404,
          "mean_queries_ambiguous": 22.72992700729927,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            43,
            96,
            229,
            346,
            401,
            425,
            438,
            443,
            445,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 8.333333333333334,
          "mean_queries_negative": 22.83578431372549
        },
        "shortest_witness": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 45.619686800894854,
          "mean_queries_ambiguous": 49.61557177615572,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            37,
            38,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            40,
            41,
            45,
            49,
            50,
            60,
            74,
            118,
            136,
            172,
            187,
            196,
            212,
            239,
            259,
            277,
            320,
            359,
            374,
            380,
            383,
            383,
            385,
            396,
            401,
            404,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 7.333333333333333,
          "mean_queries_negative": 49.9264705882353
        },
        "raw_count": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 21.082774049217,
          "mean_queries_ambiguous": 22.929440389294403,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            40,
            93,
            227,
            340,
            392,
            418,
            437,
            440,
            443,
            444,
            445,
            445,
            446,
            446,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 32.666666666666664,
          "mean_queries_negative": 22.857843137254903
        },
        "shortest_pool": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 20.86577181208054,
          "mean_queries_ambiguous": 22.693430656934307,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            43,
            96,
            232,
            351,
            406,
            428,
            438,
            444,
            445,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 9.0,
          "mean_queries_negative": 22.794117647058822
        },
        "jw_two_sided": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 21.008948545861298,
          "mean_queries_ambiguous": 22.849148418491485,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            40,
            94,
            228,
            344,
            399,
            424,
            437,
            442,
            445,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 25.333333333333332,
          "mean_queries_negative": 22.830882352941178
        },
        "fixed_id": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 59.8903803131991,
          "mean_queries_ambiguous": 65.13625304136254,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            40,
            45,
            45,
            46,
            49,
            66,
            82,
            177,
            440,
            446,
            447
          ],
          "mean_queries_positive": 27.666666666666668,
          "mean_queries_negative": 65.41176470588235
        },
        "fixed_degree": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 59.23266219239374,
          "mean_queries_ambiguous": 64.42092457420925,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            40,
            41,
            43,
            43,
            45,
            45,
            47,
            65,
            95,
            175,
            322,
            444,
            446,
            447
          ],
          "mean_queries_positive": 30.0,
          "mean_queries_negative": 64.67401960784314
        },
        "random_order": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 48.94407158836689,
          "mean_queries_ambiguous": 53.23114355231144,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            40,
            40,
            44,
            47,
            52,
            58,
            63,
            72,
            82,
            95,
            111,
            133,
            166,
            195,
            218,
            250,
            280,
            310,
            332,
            351,
            373,
            388,
            402,
            422,
            424,
            432,
            435,
            441,
            443,
            444,
            447
          ],
          "mean_queries_positive": 46.333333333333336,
          "mean_queries_negative": 53.28186274509804
        },
        "random_screened": {
          "cases": 447,
          "ambiguous": 411,
          "mean_queries_all": 31.21923937360179,
          "mean_queries_ambiguous": 33.95377128953771,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            38,
            40,
            45,
            58,
            95,
            160,
            217,
            283,
            347,
            393,
            418,
            432,
            438,
            440,
            444,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 36.0,
          "mean_queries_negative": 33.93872549019608
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -27.436070864364705,
            -26.412774462774465
          ],
          "moms_saving_percent": 54.18791683012947,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.37954301075268815,
            -0.006711409395973154
          ],
          "moms_saving_percent": 0.8701188455008446,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.004617619454374809,
            0.07949275362318842
          ],
          "moms_saving_percent": -0.160823415889344,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.2861197916666666,
            0.004662004662004662
          ],
          "moms_saving_percent": 0.5217761686721278,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -42.76289625469875,
            -41.95008929296209
          ],
          "moms_saving_percent": 65.10403048074409,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -42.049217002237135,
            -41.26554605479003
          ],
          "moms_saving_percent": 64.71654643652982,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.5
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -30.839084896584897,
            -30.049886621315192
          ],
          "moms_saving_percent": 57.299570344638454,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -11.448944999146612,
            -10.95632183908046
          ],
          "moms_saving_percent": 33.056252239340736,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2044
        }
      },
      "batch_all_mean_queries_ambiguous": 68.0
    },
    {
      "dataset": "montevideo",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.8903803131991052,
          "mean_queries_ambiguous": 1.6048387096774193,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            5,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            342,
            416,
            437,
            444,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 1.5714285714285714,
          "mean_queries_negative": 1.6058091286307055
        },
        "shortest_witness": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.9351230425055929,
          "mean_queries_ambiguous": 1.685483870967742,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            335,
            410,
            433,
            442,
            445,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 1.5714285714285714,
          "mean_queries_negative": 1.6887966804979253
        },
        "raw_count": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.9060402684563759,
          "mean_queries_ambiguous": 1.6330645161290323,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            1,
            2,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            338,
            412,
            438,
            444,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 2.5714285714285716,
          "mean_queries_negative": 1.6058091286307055
        },
        "shortest_pool": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.8881431767337807,
          "mean_queries_ambiguous": 1.6008064516129032,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            5,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            342,
            416,
            438,
            444,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 1.4285714285714286,
          "mean_queries_negative": 1.6058091286307055
        },
        "jw_two_sided": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.8926174496644296,
          "mean_queries_ambiguous": 1.6088709677419355,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            3,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            340,
            416,
            438,
            444,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 1.7142857142857142,
          "mean_queries_negative": 1.6058091286307055
        },
        "fixed_id": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 20.847874720357943,
          "mean_queries_ambiguous": 37.57661290322581,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7
          ],
          "resolved_by_budget": [
            199,
            200,
            202,
            204,
            209,
            212,
            220,
            222,
            228,
            232,
            235,
            236,
            237,
            237,
            242,
            245,
            248,
            250,
            254,
            254,
            254,
            257,
            260,
            266,
            268,
            271,
            276,
            278,
            281,
            284,
            288,
            292,
            297,
            301,
            302,
            305,
            307,
            308,
            311,
            315,
            318,
            327,
            329,
            332,
            336,
            340,
            346,
            353,
            358,
            362,
            368,
            378,
            383,
            388,
            391,
            394,
            398,
            404,
            410,
            416,
            417,
            421,
            427,
            431,
            434,
            441,
            443,
            445,
            447
          ],
          "mean_queries_positive": 37.285714285714285,
          "mean_queries_negative": 37.5850622406639
        },
        "fixed_degree": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 19.156599552572708,
          "mean_queries_ambiguous": 34.528225806451616,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7
          ],
          "resolved_by_budget": [
            199,
            207,
            219,
            228,
            233,
            239,
            243,
            245,
            246,
            250,
            254,
            257,
            259,
            263,
            264,
            265,
            269,
            269,
            274,
            275,
            277,
            277,
            282,
            284,
            287,
            291,
            294,
            294,
            296,
            296,
            300,
            303,
            305,
            311,
            313,
            315,
            316,
            320,
            320,
            323,
            325,
            329,
            333,
            337,
            342,
            347,
            351,
            355,
            362,
            367,
            374,
            379,
            383,
            390,
            393,
            398,
            402,
            405,
            412,
            417,
            419,
            423,
            429,
            432,
            438,
            442,
            442,
            445,
            447
          ],
          "mean_queries_positive": 37.42857142857143,
          "mean_queries_negative": 34.44398340248963
        },
        "random_order": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 13.706935123042506,
          "mean_queries_ambiguous": 24.705645161290324,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            7
          ],
          "resolved_by_budget": [
            199,
            202,
            210,
            212,
            216,
            221,
            232,
            242,
            248,
            253,
            257,
            264,
            268,
            272,
            278,
            282,
            290,
            296,
            305,
            310,
            315,
            319,
            326,
            333,
            337,
            342,
            350,
            354,
            358,
            368,
            371,
            374,
            378,
            383,
            385,
            387,
            393,
            393,
            393,
            395,
            400,
            404,
            407,
            410,
            414,
            417,
            418,
            421,
            421,
            423,
            424,
            428,
            428,
            430,
            430,
            431,
            431,
            432,
            433,
            435,
            435,
            436,
            439,
            440,
            442,
            443,
            443,
            443,
            447
          ],
          "mean_queries_positive": 45.57142857142857,
          "mean_queries_negative": 24.099585062240664
        },
        "random_screened": {
          "cases": 447,
          "ambiguous": 248,
          "mean_queries_all": 0.9776286353467561,
          "mean_queries_ambiguous": 1.7620967741935485,
          "hidden_positive_cases": 7,
          "unique_hidden_positive_times": 5,
          "detected_by_budget": [
            0,
            0,
            3,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7
          ],
          "resolved_by_budget": [
            199,
            331,
            405,
            429,
            443,
            444,
            445,
            446,
            446,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 3.857142857142857,
          "mean_queries_negative": 1.7012448132780082
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.1141732283464567,
            -0.04526362201800797
          ],
          "moms_saving_percent": 4.784688995215314,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.072,
            0.0
          ],
          "moms_saving_percent": 1.7283950617283939,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.0,
            0.004132231404958678
          ],
          "moms_saving_percent": -0.25188916876575096,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.0329320987654321,
            0.008097165991902834
          ],
          "moms_saving_percent": 0.25062656641604564,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -38.6549356617647,
            -33.30853009259259
          ],
          "moms_saving_percent": 95.72915548878636,
          "moms_budget10_discovery_difference_ci95": [
            1.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -36.41142746615087,
            -28.9834540175903
          ],
          "moms_saving_percent": 95.35209622795749,
          "moms_budget10_discovery_difference_ci95": [
            1.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -24.13272578311202,
            -20.07597265917603
          ],
          "moms_saving_percent": 93.50416190631631,
          "moms_budget10_discovery_difference_ci95": [
            1.0,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2824
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -0.18181818181818182,
            -0.07421875
          ],
          "moms_saving_percent": 8.924485125858128,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.3333333333333333
          ],
          "valid_positive_bootstrap_replicates": 2824
        }
      },
      "batch_all_mean_queries_ambiguous": 68.0
    },
    {
      "dataset": "montevideo",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 63.281879194630875,
          "mean_queries_ambiguous": 67.5107398568019,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            3,
            4,
            4,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            30,
            31,
            32,
            32,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            35,
            35,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            56,
            75,
            103,
            179,
            287,
            350,
            384,
            401,
            412,
            419,
            425,
            434,
            439,
            439,
            444,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 29.09090909090909,
          "mean_queries_negative": 68.54656862745098
        },
        "shortest_witness": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 141.18568232662193,
          "mean_queries_ambiguous": 150.62052505966588,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            4,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            32,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            40,
            46,
            48,
            53,
            58,
            69,
            78,
            96,
            126,
            148,
            163,
            177,
            217,
            237,
            247,
            258,
            267,
            280,
            286,
            297,
            305,
            317,
            327,
            355,
            362,
            366,
            369,
            375,
            379,
            381,
            419,
            436,
            443,
            445,
            446,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 43.90909090909091,
          "mean_queries_negative": 153.49754901960785
        },
        "raw_count": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 64.47203579418344,
          "mean_queries_ambiguous": 68.78042959427208,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            2,
            2,
            2,
            3,
            4,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            29,
            30,
            30,
            30,
            31,
            50,
            70,
            99,
            172,
            273,
            345,
            374,
            386,
            402,
            410,
            417,
            424,
            431,
            434,
            437,
            441,
            442,
            443,
            444,
            444,
            444,
            445,
            445,
            446,
            446,
            446,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 72.18181818181819,
          "mean_queries_negative": 68.68872549019608
        },
        "shortest_pool": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 63.24384787472036,
          "mean_queries_ambiguous": 67.47016706443914,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            3,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            31,
            31,
            32,
            32,
            32,
            32,
            32,
            32,
            33,
            33,
            33,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            56,
            75,
            102,
            183,
            288,
            356,
            385,
            402,
            417,
            427,
            434,
            438,
            440,
            442,
            443,
            445,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 31.181818181818183,
          "mean_queries_negative": 68.44852941176471
        },
        "jw_two_sided": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 63.62192393736018,
          "mean_queries_ambiguous": 67.87350835322195,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            3,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            31,
            31,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            33,
            33,
            33,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            54,
            73,
            101,
            175,
            284,
            349,
            381,
            400,
            407,
            418,
            422,
            432,
            436,
            440,
            445,
            445,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 43.63636363636363,
          "mean_queries_negative": 68.52696078431373
        },
        "fixed_id": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 185.4519015659955,
          "mean_queries_ambiguous": 197.84486873508354,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            32,
            32,
            32,
            32,
            33,
            33,
            33,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            39,
            40,
            43,
            50,
            62,
            180,
            439,
            445,
            447
          ],
          "mean_queries_positive": 96.27272727272727,
          "mean_queries_negative": 200.58333333333334
        },
        "fixed_degree": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 182.79642058165547,
          "mean_queries_ambiguous": 195.01193317422434,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            35,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            40,
            45,
            94,
            244,
            380,
            437,
            444,
            444,
            444,
            447
          ],
          "mean_queries_positive": 102.36363636363636,
          "mean_queries_negative": 197.50980392156862
        },
        "random_order": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 161.49440715883668,
          "mean_queries_ambiguous": 172.28639618138425,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            31,
            32,
            33,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            35,
            35,
            35,
            35,
            36,
            37,
            37,
            37,
            37,
            39,
            40,
            42,
            44,
            46,
            47,
            48,
            51,
            56,
            64,
            66,
            71,
            79,
            87,
            92,
            100,
            112,
            120,
            130,
            138,
            152,
            163,
            173,
            182,
            195,
            201,
            212,
            223,
            235,
            242,
            252,
            262,
            275,
            288,
            306,
            319,
            335,
            346,
            355,
            365,
            375,
            382,
            394,
            398,
            406,
            414,
            420,
            423,
            432,
            434,
            437,
            438,
            443,
            445,
            445,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 130.8181818181818,
          "mean_queries_negative": 173.40441176470588
        },
        "random_screened": {
          "cases": 447,
          "ambiguous": 419,
          "mean_queries_all": 95.90156599552573,
          "mean_queries_ambiguous": 102.31026252983294,
          "hidden_positive_cases": 11,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            4,
            5,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11
          ],
          "resolved_by_budget": [
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            28,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            32,
            33,
            38,
            41,
            51,
            64,
            87,
            106,
            135,
            170,
            202,
            243,
            277,
            311,
            343,
            373,
            391,
            405,
            419,
            429,
            433,
            438,
            440,
            441,
            442,
            443,
            446,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 92.72727272727273,
          "mean_queries_negative": 102.56862745098039
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -85.70460519625787,
            -81.10803343156887
          ],
          "moms_saving_percent": 55.17826018063698,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -2.55638650262085,
            -0.06516124978005679
          ],
          "moms_saving_percent": 1.8460043721156172,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.004493879295176332,
            0.12741780213270146
          ],
          "moms_saving_percent": -0.06013441811107967,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.4492832406368882,
            0.03355704697986577
          ],
          "moms_saving_percent": 0.5344773022961435,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -132.72375023244282,
            -126.72118515335642
          ],
          "moms_saving_percent": 65.87693161393054,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -129.65329977628636,
            -124.17319932998325
          ],
          "moms_saving_percent": 65.38122628809204,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -106.12620193815468,
            -103.51005977939475
          ],
          "moms_saving_percent": 60.81481686706932,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 2823
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -35.86651931872335,
            -33.76510259120724
          ],
          "moms_saving_percent": 34.01371652514696,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.14285714285714285
          ],
          "valid_positive_bootstrap_replicates": 2823
        }
      },
      "batch_all_mean_queries_ambiguous": 203.0
    },
    {
      "dataset": "montevideo",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 13.753914988814318,
          "mean_queries_ambiguous": 14.431924882629108,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            5,
            11,
            13,
            15,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            26,
            32,
            34,
            36,
            39,
            40,
            43,
            47,
            53,
            73,
            103,
            137,
            178,
            243,
            295,
            326,
            362,
            386,
            408,
            418,
            428,
            433,
            440,
            442,
            443,
            443,
            445,
            445,
            445,
            445,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 3.0,
          "mean_queries_negative": 14.936274509803921
        },
        "shortest_witness": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 17.664429530201343,
          "mean_queries_ambiguous": 18.535211267605632,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            5,
            12,
            14,
            15,
            15,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            26,
            33,
            35,
            36,
            36,
            37,
            40,
            41,
            44,
            48,
            51,
            62,
            72,
            94,
            121,
            154,
            194,
            231,
            272,
            310,
            333,
            354,
            379,
            395,
            408,
            421,
            427,
            431,
            433,
            435,
            441,
            442,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 3.1666666666666665,
          "mean_queries_negative": 19.21323529411765
        },
        "raw_count": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 14.246085011185682,
          "mean_queries_ambiguous": 14.948356807511738,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            0,
            2,
            2,
            2,
            2,
            3,
            5,
            5,
            5,
            6,
            7,
            7,
            7,
            8,
            8,
            10,
            10,
            10,
            12,
            13,
            13,
            14,
            15,
            15,
            15,
            15,
            16,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            21,
            23,
            23,
            23,
            24,
            26,
            31,
            35,
            41,
            62,
            93,
            127,
            168,
            234,
            285,
            318,
            354,
            378,
            402,
            415,
            424,
            429,
            437,
            437,
            440,
            441,
            443,
            444,
            445,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 15.444444444444445,
          "mean_queries_negative": 14.926470588235293
        },
        "shortest_pool": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 13.731543624161073,
          "mean_queries_ambiguous": 14.408450704225352,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            8,
            11,
            12,
            14,
            15,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            29,
            32,
            33,
            35,
            37,
            40,
            43,
            47,
            53,
            73,
            103,
            137,
            179,
            244,
            295,
            326,
            363,
            387,
            408,
            420,
            430,
            434,
            440,
            441,
            443,
            444,
            445,
            445,
            445,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 3.0555555555555554,
          "mean_queries_negative": 14.909313725490197
        },
        "jw_two_sided": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 13.901565995525727,
          "mean_queries_ambiguous": 14.586854460093896,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            3,
            6,
            6,
            8,
            9,
            11,
            11,
            11,
            13,
            13,
            14,
            14,
            15,
            15,
            15,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            24,
            27,
            27,
            29,
            31,
            34,
            37,
            41,
            49,
            69,
            100,
            134,
            176,
            241,
            292,
            325,
            361,
            385,
            407,
            420,
            430,
            434,
            440,
            442,
            443,
            444,
            445,
            445,
            445,
            446,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 7.111111111111111,
          "mean_queries_negative": 14.916666666666666
        },
        "fixed_id": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 174.248322147651,
          "mean_queries_ambiguous": 182.83802816901408,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            2,
            2,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            8,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            21,
            21,
            21,
            21,
            21,
            21,
            22,
            22,
            22,
            22,
            23,
            23,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            25,
            25,
            25,
            25,
            25,
            25,
            25,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            28,
            29,
            31,
            31,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            34,
            34,
            36,
            36,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            40,
            40,
            41,
            41,
            41,
            42,
            42,
            46,
            48,
            48,
            48,
            49,
            49,
            49,
            50,
            51,
            51,
            53,
            53,
            55,
            55,
            56,
            57,
            61,
            61,
            65,
            66,
            67,
            69,
            73,
            78,
            81,
            84,
            86,
            89,
            95,
            98,
            100,
            103,
            107,
            109,
            110,
            111,
            114,
            121,
            127,
            131,
            137,
            145,
            156,
            168,
            180,
            189,
            204,
            217,
            222,
            235,
            244,
            253,
            265,
            280,
            299,
            329,
            351,
            380,
            413,
            445,
            447,
            447
          ],
          "mean_queries_positive": 78.44444444444444,
          "mean_queries_negative": 187.4436274509804
        },
        "fixed_degree": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 170.55704697986576,
          "mean_queries_ambiguous": 178.96478873239437,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            2,
            3,
            3,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            7,
            7,
            8,
            9,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            12,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            15,
            15,
            15,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            23,
            24,
            24,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            26,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            28,
            28,
            28,
            29,
            30,
            31,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            32,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            33,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            34,
            35,
            35,
            37,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            38,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            39,
            40,
            42,
            42,
            42,
            42,
            42,
            43,
            43,
            46,
            47,
            49,
            50,
            50,
            50,
            50,
            52,
            52,
            52,
            53,
            54,
            55,
            57,
            57,
            60,
            62,
            64,
            66,
            67,
            71,
            76,
            79,
            84,
            84,
            86,
            89,
            93,
            100,
            103,
            104,
            109,
            110,
            111,
            113,
            120,
            124,
            133,
            141,
            150,
            160,
            168,
            179,
            189,
            198,
            210,
            228,
            238,
            246,
            255,
            270,
            289,
            309,
            339,
            363,
            390,
            412,
            432,
            441,
            444,
            445,
            445,
            446,
            447
          ],
          "mean_queries_positive": 78.0,
          "mean_queries_negative": 183.4191176470588
        },
        "random_order": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 130.56375838926175,
          "mean_queries_ambiguous": 137.0,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            1,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            3,
            4,
            4,
            4,
            4,
            5,
            5,
            5,
            5,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            6,
            8,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            9,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            11,
            12,
            12,
            12,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            14,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            15,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            16,
            17,
            17,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            21,
            21,
            21,
            21,
            22,
            22,
            22,
            22,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            24,
            25,
            25,
            25,
            25,
            26,
            26,
            26,
            26,
            26,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            27,
            29,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            30,
            31,
            31,
            31,
            31,
            31,
            33,
            33,
            33,
            33,
            35,
            35,
            38,
            38,
            40,
            40,
            41,
            42,
            44,
            45,
            46,
            48,
            49,
            51,
            52,
            52,
            53,
            54,
            55,
            58,
            60,
            62,
            63,
            69,
            70,
            72,
            76,
            76,
            78,
            80,
            82,
            91,
            93,
            95,
            97,
            99,
            102,
            105,
            110,
            115,
            118,
            122,
            132,
            134,
            138,
            149,
            158,
            164,
            169,
            174,
            177,
            182,
            189,
            192,
            198,
            205,
            210,
            217,
            222,
            228,
            235,
            243,
            247,
            252,
            258,
            270,
            279,
            286,
            292,
            295,
            304,
            308,
            315,
            325,
            328,
            331,
            331,
            335,
            345,
            350,
            357,
            362,
            368,
            374,
            376,
            378,
            380,
            383,
            384,
            388,
            392,
            394,
            398,
            401,
            404,
            409,
            412,
            416,
            416,
            418,
            421,
            422,
            424,
            425,
            426,
            429,
            430,
            430,
            430,
            432,
            434,
            434,
            435,
            435,
            435,
            436,
            439,
            440,
            441,
            442,
            444,
            444,
            446,
            446,
            447
          ],
          "mean_queries_positive": 86.22222222222223,
          "mean_queries_negative": 139.24019607843138
        },
        "random_screened": {
          "cases": 447,
          "ambiguous": 426,
          "mean_queries_all": 17.172259507829978,
          "mean_queries_ambiguous": 18.018779342723004,
          "hidden_positive_cases": 18,
          "unique_hidden_positive_times": 10,
          "detected_by_budget": [
            0,
            0,
            1,
            1,
            2,
            3,
            3,
            3,
            3,
            5,
            7,
            7,
            7,
            7,
            7,
            7,
            7,
            10,
            10,
            10,
            10,
            10,
            10,
            11,
            11,
            11,
            11,
            12,
            12,
            13,
            13,
            14,
            16,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            17,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18,
            18
          ],
          "resolved_by_budget": [
            21,
            21,
            22,
            22,
            23,
            24,
            25,
            27,
            28,
            34,
            40,
            47,
            65,
            86,
            109,
            142,
            181,
            235,
            279,
            311,
            339,
            365,
            386,
            399,
            408,
            418,
            425,
            430,
            432,
            434,
            438,
            440,
            443,
            444,
            444,
            444,
            444,
            444,
            445,
            445,
            445,
            445,
            446,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447,
            447
          ],
          "mean_queries_positive": 19.444444444444443,
          "mean_queries_negative": 17.955882352941178
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -4.272098477994785,
            -3.9191558836204514
          ],
          "moms_saving_percent": 22.13779128672746,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -1.0636631324054917,
            0.013422818791946308
          ],
          "moms_saving_percent": 3.454773869346739,
          "moms_budget10_discovery_difference_ci95": [
            0.5,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.0,
            0.050808314087759814
          ],
          "moms_saving_percent": -0.1629195177582199,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.3325558213716108,
            0.03131991051454139
          ],
          "moms_saving_percent": 1.0621177985194685,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.36363636363636365
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -173.30129213483147,
            -162.86504675899488
          ],
          "moms_saving_percent": 92.10671596759491,
          "moms_budget10_discovery_difference_ci95": [
            0.7142857142857143,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -169.31226426789394,
            -159.44611680085245
          ],
          "moms_saving_percent": 91.9358858327103,
          "moms_budget10_discovery_difference_ci95": [
            0.6666666666666666,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -125.46724307172532,
            -118.9397039591344
          ],
          "moms_saving_percent": 89.46574826085467,
          "moms_budget10_discovery_difference_ci95": [
            0.6666666666666666,
            1.0
          ],
          "valid_positive_bootstrap_replicates": 2842
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -4.264060986298842,
            -2.762863534675615
          ],
          "moms_saving_percent": 19.906201146430437,
          "moms_budget10_discovery_difference_ci95": [
            0.45454545454545453,
            0.6086956521739131
          ],
          "valid_positive_bootstrap_replicates": 2842
        }
      },
      "batch_all_mean_queries_ambiguous": 203.0
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 2.142857142857143,
          "mean_queries_ambiguous": 2.3048780487804876,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            4,
            4,
            6,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            78,
            306,
            415,
            435,
            438,
            439,
            441
          ],
          "mean_queries_positive": 2.5,
          "mean_queries_negative": 2.301980198019802
        },
        "shortest_witness": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 2.8390022675736963,
          "mean_queries_ambiguous": 3.053658536585366,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            4,
            4,
            6,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            59,
            160,
            310,
            402,
            434,
            439,
            441
          ],
          "mean_queries_positive": 2.5,
          "mean_queries_negative": 3.0618811881188117
        },
        "raw_count": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 2.129251700680272,
          "mean_queries_ambiguous": 2.290243902439024,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            4,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            81,
            313,
            414,
            431,
            439,
            439,
            441
          ],
          "mean_queries_positive": 3.0,
          "mean_queries_negative": 2.2797029702970297
        },
        "shortest_pool": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 2.111111111111111,
          "mean_queries_ambiguous": 2.270731707317073,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            2,
            4,
            4,
            5,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            81,
            315,
            419,
            433,
            438,
            439,
            441
          ],
          "mean_queries_positive": 2.5,
          "mean_queries_negative": 2.267326732673267
        },
        "jw_two_sided": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 2.129251700680272,
          "mean_queries_ambiguous": 2.290243902439024,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            3,
            3,
            6,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            79,
            313,
            414,
            433,
            439,
            439,
            441
          ],
          "mean_queries_positive": 3.0,
          "mean_queries_negative": 2.2797029702970297
        },
        "fixed_id": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 3.4829931972789114,
          "mean_queries_ambiguous": 3.7463414634146344,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            2,
            2,
            4,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            40,
            79,
            182,
            350,
            431,
            438,
            441
          ],
          "mean_queries_positive": 3.5,
          "mean_queries_negative": 3.75
        },
        "fixed_degree": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 3.233560090702948,
          "mean_queries_ambiguous": 3.478048780487805,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            1,
            2,
            4,
            4,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            54,
            110,
            236,
            364,
            430,
            436,
            441
          ],
          "mean_queries_positive": 3.1666666666666665,
          "mean_queries_negative": 3.482673267326733
        },
        "random_order": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 3.81859410430839,
          "mean_queries_ambiguous": 4.107317073170732,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            2,
            2,
            2,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            41,
            78,
            150,
            266,
            405,
            432,
            441
          ],
          "mean_queries_positive": 4.0,
          "mean_queries_negative": 4.108910891089109
        },
        "random_screened": {
          "cases": 441,
          "ambiguous": 410,
          "mean_queries_all": 3.4489795918367347,
          "mean_queries_ambiguous": 3.709756097560976,
          "hidden_positive_cases": 6,
          "unique_hidden_positive_times": 6,
          "detected_by_budget": [
            0,
            0,
            2,
            2,
            4,
            6,
            6,
            6
          ],
          "resolved_by_budget": [
            31,
            47,
            106,
            207,
            323,
            417,
            435,
            441
          ],
          "mean_queries_positive": 3.6666666666666665,
          "mean_queries_negative": 3.7103960396039604
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.8181818181818182,
            -0.6569821491693177
          ],
          "moms_saving_percent": 24.52076677316294,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            0.0,
            0.036855036855036855
          ],
          "moms_saving_percent": -0.6389776357827559,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.022277227722772276,
            0.04950495049504951
          ],
          "moms_saving_percent": -1.5037593984962516,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.0024632062275740437,
            0.029484029484029485
          ],
          "moms_saving_percent": -0.6389776357827559,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -1.5121951219512195,
            -1.345860020421424
          ],
          "moms_saving_percent": 38.4765625,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -1.2474771991762281,
            -1.0904594660518383
          ],
          "moms_saving_percent": 33.73071528751753,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -1.8595652083159389,
            -1.7153465346534653
          ],
          "moms_saving_percent": 43.88361045130641,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -1.4678296689963113,
            -1.3126472739091575
          ],
          "moms_saving_percent": 37.8698224852071,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2990
        }
      },
      "batch_all_mean_queries_ambiguous": 7.0
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.25170068027210885,
          "mean_queries_ambiguous": 1.2333333333333334,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            424,
            437,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 1.3333333333333333,
          "mean_queries_negative": 1.2298850574712643
        },
        "shortest_witness": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.26077097505668934,
          "mean_queries_ambiguous": 1.2777777777777777,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            421,
            436,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 1.3333333333333333,
          "mean_queries_negative": 1.2758620689655173
        },
        "raw_count": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.25396825396825395,
          "mean_queries_ambiguous": 1.2444444444444445,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            424,
            437,
            440,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 1.3333333333333333,
          "mean_queries_negative": 1.2413793103448276
        },
        "shortest_pool": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.25170068027210885,
          "mean_queries_ambiguous": 1.2333333333333334,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            424,
            437,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 1.3333333333333333,
          "mean_queries_negative": 1.2298850574712643
        },
        "jw_two_sided": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.25170068027210885,
          "mean_queries_ambiguous": 1.2333333333333334,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            2,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            424,
            437,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 1.3333333333333333,
          "mean_queries_negative": 1.2298850574712643
        },
        "fixed_id": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.4603174603174603,
          "mean_queries_ambiguous": 2.2555555555555555,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            1,
            1,
            2,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            394,
            411,
            424,
            431,
            434,
            439,
            441
          ],
          "mean_queries_positive": 3.6666666666666665,
          "mean_queries_negative": 2.206896551724138
        },
        "fixed_degree": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.3673469387755102,
          "mean_queries_ambiguous": 1.8,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            1,
            2,
            2,
            2,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            404,
            422,
            430,
            437,
            440,
            441,
            441
          ],
          "mean_queries_positive": 2.6666666666666665,
          "mean_queries_negative": 1.7701149425287357
        },
        "random_order": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.6462585034013606,
          "mean_queries_ambiguous": 3.1666666666666665,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            3
          ],
          "resolved_by_budget": [
            351,
            373,
            393,
            409,
            416,
            427,
            433,
            441
          ],
          "mean_queries_positive": 6.333333333333333,
          "mean_queries_negative": 3.057471264367816
        },
        "random_screened": {
          "cases": 441,
          "ambiguous": 90,
          "mean_queries_all": 0.29931972789115646,
          "mean_queries_ambiguous": 1.4666666666666666,
          "hidden_positive_cases": 3,
          "unique_hidden_positive_times": 3,
          "detected_by_budget": [
            0,
            0,
            3,
            3,
            3,
            3,
            3,
            3
          ],
          "resolved_by_budget": [
            351,
            409,
            432,
            440,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 2.0,
          "mean_queries_negative": 1.4482758620689655
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.07767259978425026,
            -0.010869565217391304
          ],
          "moms_saving_percent": 3.4782608695652195,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.03615559800176314,
            0.0
          ],
          "moms_saving_percent": 0.8928571428571397,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            0.0,
            0.0
          ],
          "moms_saving_percent": 0.0,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            0.0,
            0.0
          ],
          "moms_saving_percent": 0.0,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -1.3214388341543513,
            -0.8023223869154101
          ],
          "moms_saving_percent": 45.320197044334975,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -0.8352096273291926,
            -0.3975770729978738
          ],
          "moms_saving_percent": 31.481481481481477,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -2.262639553429027,
            -1.7362637362637363
          ],
          "moms_saving_percent": 61.05263157894737,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -0.34445402298850575,
            -0.15384615384615385
          ],
          "moms_saving_percent": 15.909090909090907,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 2906
        }
      },
      "batch_all_mean_queries_ambiguous": 7.0
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "boundary_count": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 7.73922902494331,
          "mean_queries_ambiguous": 7.974299065420561,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            5,
            8,
            11,
            12,
            14,
            14,
            14,
            15,
            18,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            18,
            21,
            24,
            25,
            29,
            51,
            152,
            307,
            394,
            423,
            429,
            436,
            439,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 4.45,
          "mean_queries_negative": 8.147058823529411
        },
        "shortest_witness": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 8.394557823129253,
          "mean_queries_ambiguous": 8.649532710280374,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            5,
            8,
            12,
            12,
            12,
            13,
            14,
            17,
            18,
            19,
            19,
            19,
            19,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            18,
            21,
            25,
            25,
            25,
            29,
            84,
            202,
            344,
            402,
            423,
            429,
            433,
            440,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 4.65,
          "mean_queries_negative": 8.845588235294118
        },
        "raw_count": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 7.795918367346939,
          "mean_queries_ambiguous": 8.032710280373832,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            0,
            3,
            7,
            12,
            14,
            14,
            16,
            16,
            16,
            16,
            18,
            19,
            19,
            19,
            19,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            13,
            16,
            20,
            25,
            30,
            52,
            153,
            302,
            399,
            416,
            428,
            434,
            437,
            440,
            440,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 5.6,
          "mean_queries_negative": 8.151960784313726
        },
        "shortest_pool": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 7.752834467120182,
          "mean_queries_ambiguous": 7.988317757009346,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            6,
            7,
            11,
            13,
            14,
            15,
            15,
            15,
            17,
            19,
            19,
            19,
            19,
            19,
            19,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            19,
            20,
            24,
            26,
            30,
            54,
            156,
            298,
            398,
            418,
            429,
            435,
            437,
            440,
            440,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 4.65,
          "mean_queries_negative": 8.151960784313726
        },
        "jw_two_sided": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 7.777777777777778,
          "mean_queries_ambiguous": 8.014018691588785,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            0,
            2,
            5,
            12,
            13,
            15,
            16,
            16,
            16,
            18,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            13,
            15,
            18,
            25,
            29,
            52,
            154,
            304,
            398,
            419,
            430,
            435,
            439,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 5.35,
          "mean_queries_negative": 8.144607843137255
        },
        "fixed_id": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 13.380952380952381,
          "mean_queries_ambiguous": 13.787383177570094,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            0,
            1,
            1,
            4,
            4,
            5,
            7,
            14,
            15,
            18,
            18,
            18,
            18,
            18,
            19,
            19,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            13,
            14,
            14,
            17,
            17,
            18,
            21,
            30,
            40,
            57,
            79,
            133,
            204,
            272,
            328,
            374,
            406,
            433,
            436,
            441
          ],
          "mean_queries_positive": 8.05,
          "mean_queries_negative": 14.068627450980392
        },
        "fixed_degree": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 11.75283446712018,
          "mean_queries_ambiguous": 12.10981308411215,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            3,
            3,
            3,
            12,
            12,
            12,
            13,
            16,
            16,
            17,
            18,
            18,
            19,
            19,
            19,
            19,
            19,
            19,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            16,
            16,
            16,
            25,
            25,
            26,
            29,
            40,
            64,
            88,
            165,
            257,
            334,
            389,
            408,
            418,
            430,
            438,
            440,
            441
          ],
          "mean_queries_positive": 6.15,
          "mean_queries_negative": 12.401960784313726
        },
        "random_order": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 15.160997732426305,
          "mean_queries_ambiguous": 15.621495327102803,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            4,
            5,
            6,
            10,
            13,
            13,
            15,
            15,
            18,
            18,
            19,
            19,
            20
          ],
          "resolved_by_budget": [
            13,
            13,
            13,
            13,
            13,
            13,
            13,
            15,
            17,
            18,
            23,
            34,
            49,
            87,
            125,
            197,
            278,
            361,
            408,
            431,
            441
          ],
          "mean_queries_positive": 12.15,
          "mean_queries_negative": 15.791666666666666
        },
        "random_screened": {
          "cases": 441,
          "ambiguous": 428,
          "mean_queries_all": 12.594104308390023,
          "mean_queries_ambiguous": 12.976635514018692,
          "hidden_positive_cases": 20,
          "unique_hidden_positive_times": 9,
          "detected_by_budget": [
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            4,
            5,
            8,
            12,
            15,
            16,
            18,
            19,
            19,
            20,
            20,
            20,
            20
          ],
          "resolved_by_budget": [
            13,
            13,
            13,
            13,
            13,
            13,
            14,
            15,
            25,
            39,
            79,
            128,
            193,
            270,
            321,
            380,
            410,
            434,
            440,
            440,
            441
          ],
          "mean_queries_positive": 11.05,
          "mean_queries_negative": 13.071078431372548
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.74534000599374,
            -0.6046511627906976
          ],
          "moms_saving_percent": 7.806591031874666,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.125
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.11764705882352941,
            -0.01639344262295082
          ],
          "moms_saving_percent": 0.7271669575334538,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.36363636363636365
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.07637231503579953,
            0.0410982414344378
          ],
          "moms_saving_percent": 0.17548990933021757,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.125
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.10672853828306264,
            0.002331002331002331
          ],
          "moms_saving_percent": 0.4956268221574356,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.16666666666666666
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -6.053133296281108,
            -5.59533631065846
          ],
          "moms_saving_percent": 42.162345365192344,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.22727272727272727
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -4.265273819386909,
            -3.897893943665026
          ],
          "moms_saving_percent": 34.15010611614895,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.4
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -7.818631578652504,
            -7.433463036057179
          ],
          "moms_saving_percent": 48.95303619503441,
          "moms_budget10_discovery_difference_ci95": [
            0.5263157894736842,
            0.8421052631578947
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -5.173031766811388,
            -4.777771406727829
          ],
          "moms_saving_percent": 38.54879366222542,
          "moms_budget10_discovery_difference_ci95": [
            0.4444444444444444,
            0.75
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 20.0
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "boundary_count": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 1.9705215419501134,
          "mean_queries_ambiguous": 2.286842105263158,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            2,
            3,
            6,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            171,
            300,
            387,
            424,
            436,
            440,
            440,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 2.75,
          "mean_queries_negative": 2.2768817204301075
        },
        "shortest_witness": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 2.2086167800453516,
          "mean_queries_ambiguous": 2.5631578947368423,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            2,
            3,
            6,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            150,
            268,
            351,
            414,
            433,
            438,
            440,
            440,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 2.75,
          "mean_queries_negative": 2.5591397849462365
        },
        "raw_count": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 1.981859410430839,
          "mean_queries_ambiguous": 2.3,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            2,
            3,
            4,
            6,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            171,
            297,
            387,
            425,
            435,
            439,
            440,
            440,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 3.375,
          "mean_queries_negative": 2.2768817204301075
        },
        "shortest_pool": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 1.9727891156462585,
          "mean_queries_ambiguous": 2.289473684210526,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            2,
            3,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            171,
            296,
            389,
            425,
            436,
            440,
            440,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 2.625,
          "mean_queries_negative": 2.282258064516129
        },
        "jw_two_sided": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 1.9863945578231292,
          "mean_queries_ambiguous": 2.305263157894737,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            1,
            3,
            5,
            6,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            170,
            296,
            387,
            424,
            435,
            439,
            440,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 3.375,
          "mean_queries_negative": 2.282258064516129
        },
        "fixed_id": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 5.3854875283446715,
          "mean_queries_ambiguous": 6.25,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            3,
            3,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            105,
            149,
            195,
            236,
            269,
            297,
            317,
            331,
            351,
            360,
            375,
            394,
            414,
            422,
            427,
            431,
            434,
            437,
            440,
            441
          ],
          "mean_queries_positive": 6.875,
          "mean_queries_negative": 6.236559139784946
        },
        "fixed_degree": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 3.689342403628118,
          "mean_queries_ambiguous": 4.281578947368421,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            1,
            1,
            1,
            4,
            5,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            115,
            179,
            234,
            300,
            339,
            373,
            391,
            410,
            418,
            426,
            432,
            435,
            437,
            438,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 4.625,
          "mean_queries_negative": 4.274193548387097
        },
        "random_order": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 8.505668934240363,
          "mean_queries_ambiguous": 9.871052631578948,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            0,
            1,
            1,
            2,
            3,
            3,
            4,
            4,
            4,
            4,
            4,
            4,
            5,
            6,
            6,
            6,
            6,
            6,
            6,
            8
          ],
          "resolved_by_budget": [
            61,
            74,
            81,
            95,
            118,
            134,
            156,
            187,
            206,
            235,
            265,
            294,
            320,
            355,
            378,
            402,
            412,
            426,
            434,
            436,
            441
          ],
          "mean_queries_positive": 10.625,
          "mean_queries_negative": 9.85483870967742
        },
        "random_screened": {
          "cases": 441,
          "ambiguous": 380,
          "mean_queries_all": 2.9206349206349205,
          "mean_queries_ambiguous": 3.389473684210526,
          "hidden_positive_cases": 8,
          "unique_hidden_positive_times": 7,
          "detected_by_budget": [
            0,
            1,
            1,
            4,
            5,
            5,
            6,
            7,
            7,
            7,
            7,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8,
            8
          ],
          "resolved_by_budget": [
            61,
            131,
            203,
            286,
            342,
            384,
            415,
            429,
            435,
            438,
            439,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441,
            441
          ],
          "mean_queries_positive": 4.75,
          "mean_queries_negative": 3.360215053763441
        }
      },
      "moms_vs": {
        "shortest_witness": {
          "moms_query_difference_ci95": [
            -0.30909559512652296,
            -0.22774280450982018
          ],
          "moms_saving_percent": 10.78028747433265,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "raw_count": {
          "moms_query_difference_ci95": [
            -0.04032258064516129,
            0.020833333333333332
          ],
          "moms_saving_percent": 0.5720823798627039,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "shortest_pool": {
          "moms_query_difference_ci95": [
            -0.021164021164021163,
            0.021052631578947368
          ],
          "moms_saving_percent": 0.11494252873562871,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "jw_two_sided": {
          "moms_query_difference_ci95": [
            -0.044386422976501305,
            0.010752688172043012
          ],
          "moms_saving_percent": 0.7990867579908634,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_id": {
          "moms_query_difference_ci95": [
            -4.4450760890108425,
            -3.462760979633633
          ],
          "moms_saving_percent": 63.410526315789475,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.6666666666666666
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "fixed_degree": {
          "moms_query_difference_ci95": [
            -2.316952901379131,
            -1.6353991256476683
          ],
          "moms_saving_percent": 46.58881376767056,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.0
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_order": {
          "moms_query_difference_ci95": [
            -8.02604336651436,
            -7.203589741864283
          ],
          "moms_saving_percent": 76.83284457478005,
          "moms_budget10_discovery_difference_ci95": [
            0.125,
            0.8571428571428571
          ],
          "valid_positive_bootstrap_replicates": 3000
        },
        "random_screened": {
          "moms_query_difference_ci95": [
            -1.2284965437788018,
            -1.007915567282322
          ],
          "moms_saving_percent": 32.53105590062112,
          "moms_budget10_discovery_difference_ci95": [
            0.0,
            0.3
          ],
          "valid_positive_bootstrap_replicates": 3000
        }
      },
      "batch_all_mean_queries_ambiguous": 20.0
    }
  ],
  "note": "Exploratory paired clock-block intervals; dependent mask cases; all data previously inspected. Batch-all is a full-acquisition reference, not a sequential policy."
}

==> evidence/active_certificate_v8/fast_validation.json <==
{
  "complete": true,
  "identical_traces": 9696,
  "identical_query_decisions": 169041,
  "seconds": 21.404162166872993,
  "results": [
    {
      "dataset": "metr_observed",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            4.82836128018486,
            4.787687377150481,
            4.8496492963749915
          ],
          "median_round_mean_ms": 4.82836128018486
        },
        "packed": {
          "round_mean_ms": [
            0.7702274597249925,
            0.7643298401186863,
            0.7653906844401112
          ],
          "median_round_mean_ms": 0.7653906844401112
        }
      },
      "speedup": 6.30836170120994
    },
    {
      "dataset": "metr_observed",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.32802428662156063,
            0.32080562474826974,
            0.3206632100045681
          ],
          "median_round_mean_ms": 0.32080562474826974
        },
        "packed": {
          "round_mean_ms": [
            0.2049618245412906,
            0.20318941096775234,
            0.2056580560747534
          ],
          "median_round_mean_ms": 0.2049618245412906
        }
      },
      "speedup": 1.565196960293656
    },
    {
      "dataset": "metr_observed",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            61.255993166317545,
            62.259272584924474,
            63.25448616795863
          ],
          "median_round_mean_ms": 62.259272584924474
        },
        "packed": {
          "round_mean_ms": [
            5.0823973821631325,
            5.052394068722303,
            5.069326386243726
          ],
          "median_round_mean_ms": 5.069326386243726
        }
      },
      "speedup": 12.281567182944281
    },
    {
      "dataset": "metr_observed",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            4.803154636950542,
            4.825390720119079,
            4.791581692794959
          ],
          "median_round_mean_ms": 4.803154636950542
        },
        "packed": {
          "round_mean_ms": [
            1.0765658807940781,
            1.060100660348932,
            1.078091988650461
          ],
          "median_round_mean_ms": 1.0765658807940781
        }
      },
      "speedup": 4.461551979900869
    },
    {
      "dataset": "montevideo",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            1.9639287008127817,
            1.9591945262315371,
            2.017930538083116
          ],
          "median_round_mean_ms": 1.9639287008127817
        },
        "packed": {
          "round_mean_ms": [
            0.670175407625114,
            0.6712570029776543,
            0.693439282864953
          ],
          "median_round_mean_ms": 0.6712570029776543
        }
      },
      "speedup": 2.9257478016630234
    },
    {
      "dataset": "montevideo",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.06397925123261909,
            0.06469275103881955,
            0.06352602698219319
          ],
          "median_round_mean_ms": 0.06397925123261909
        },
        "packed": {
          "round_mean_ms": [
            0.0583056923157225,
            0.059217020558814205,
            0.059994752518832684
          ],
          "median_round_mean_ms": 0.059217020558814205
        }
      },
      "speedup": 1.0804199642073355
    },
    {
      "dataset": "montevideo",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            14.384086719170833,
            14.345685631269589,
            14.338651051123938
          ],
          "median_round_mean_ms": 14.345685631269589
        },
        "packed": {
          "round_mean_ms": [
            2.5602655756908157,
            2.554282885588085,
            2.5472880903786668
          ],
          "median_round_mean_ms": 2.554282885588085
        }
      },
      "speedup": 5.616326097712828
    },
    {
      "dataset": "montevideo",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.5106979321377972,
            0.5104947874012092,
            0.5035989549166212
          ],
          "median_round_mean_ms": 0.5104947874012092
        },
        "packed": {
          "round_mean_ms": [
            0.3602257929742336,
            0.3624165741105874,
            0.35996003619705635
          ],
          "median_round_mean_ms": 0.3602257929742336
        }
      },
      "speedup": 1.417152234397952
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.1,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.09237487878029545,
            0.08609546542478104,
            0.08602968106667201
          ],
          "median_round_mean_ms": 0.08609546542478104
        },
        "packed": {
          "round_mean_ms": [
            0.07083333912305534,
            0.06975693395361304,
            0.06951573110806446
          ],
          "median_round_mean_ms": 0.06975693395361304
        }
      },
      "speedup": 1.2342208945426527
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.1,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.040642364183440804,
            0.04032814952855309,
            0.04063190620703002
          ],
          "median_round_mean_ms": 0.04063190620703002
        },
        "packed": {
          "round_mean_ms": [
            0.040632051726182304,
            0.04008847948474189,
            0.03994970271984736
          ],
          "median_round_mean_ms": 0.04008847948474189
        }
      },
      "speedup": 1.0135556830608894
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.3,
      "mask": "localized",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.6486250398059686,
            0.6336043976868192,
            0.6314428173936903
          ],
          "median_round_mean_ms": 0.6336043976868192
        },
        "packed": {
          "round_mean_ms": [
            0.2430711950485905,
            0.25677261874079704,
            0.23901397556376955
          ],
          "median_round_mean_ms": 0.2430711950485905
        }
      },
      "speedup": 2.6066617953647704
    },
    {
      "dataset": "wikimaths64",
      "rate": 0.3,
      "mask": "random",
      "metrics": {
        "reference": {
          "round_mean_ms": [
            0.07901393109932542,
            0.07740448927506804,
            0.07687489657352368
          ],
          "median_round_mean_ms": 0.07740448927506804
        },
        "packed": {
          "round_mean_ms": [
            0.06826564397973318,
            0.06741662703764935,
            0.06600864192781349
          ],
          "median_round_mean_ms": 0.06741662703764935
        }
      },
      "speedup": 1.1481513192856845
    }
  ],
  "note": "Exact policy-preserving vectorization of attributed MOMS sum; not a new query algorithm. Same preselected cases, interleaved timings; no actual retrieval latency measured."
}

==> evidence/active_certificate_v8/protocol.json <==
{
  "version": "v8 operational acquisition controls",
  "status": "pre-execution supplementary evaluation on already inspected data",
  "datasets": ["wikimaths64", "metr_observed", "montevideo"],
  "k": 3,
  "rates": [0.1, 0.3],
  "masks": ["random", "localized"],
  "mask_seeds": [73, 101, 131],
  "new_methods": ["fixed_id", "fixed_degree", "random_order", "random_screened"],
  "existing_methods": ["boundary_count", "shortest_witness", "raw_count", "shortest_pool", "jw_two_sided"],
  "fixed_id": "Ascending original node index among hidden nodes; arbitrary reproducible polling order, not a claim about deployment order.",
  "fixed_degree": "Descending degree in the snapshot eligible induced graph, ties ascending original index; no current hidden outcomes.",
  "random_order": "One deterministic permutation per dataset/time/mask/mask-seed/rate using SHA256 and seed namespace v8-order; independent of outcomes. Random-order variation is nested in mask cases, not separate independent trials.",
  "random_screened": "Same permutation as random_order, but skip nodes no longer present in any surviving certificate. A stronger cheap control separates logical pruning from sophisticated node scoring.",
  "batch_all": "Reference only: acquire all initially hidden eligible labels at once if initially unresolved, then decide. Costs entire hidden set. Does not use a sequential early-stop budget curve.",
  "common_stopping": "Check the identical exact certificate before querying and after each retrieved label. Fixed policies do not skip candidates using outcomes. No imputed label can certify an answer.",
  "primary_metrics": ["queries conditional on initial ambiguity", "queries over all audited snapshots", "hidden-positive discovery at every integer budget", "resolution at every budget", "unique positive times"],
  "uncertainty": "3000 paired moving time-block bootstrap replicates; 14 clock days Wiki, 24 clock hours METR/Montevideo; all mask seeds kept grouped; exploratory intervals do not correct adaptive research selection.",
  "timing": "Preselect up to 24 initially ambiguous cases per dataset/rate/mask via SHA256 without consulting policy performance; execute all 9 policies in permuted order for 3 rounds on the same CPU, report median aggregate elapsed time per policy and condition. Include certificate initialization and updates, exclude graph subset enumeration/data loading and label retrieval. Replay must exactly match stored query traces.",
  "integrity": "Reuse saved masks/predictions/intervals. Exclude originally missing METR labels from target graph. Independently verify terminal decisions using connected-component traversal. Preserve full queried indices and per-step states. Refuse overwrite of raw records.",
  "decision": "No requirement that MOMS win all metrics. Report ties and losses against strong methods. Do not tune based on this run or equate gains over operational baselines with algorithmic novelty. Stop expansion if framework adds little practical evidence."
}


==> evidence/active_certificate_v9_review/analysis.json <==
{
  "complete": true,
  "raw_fairness_records": 10845,
  "timing_records": 1296,
  "results": [
    {
      "dataset": "metr_observed",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            2.3417813257159046,
            2.345951293439915,
            2.3298854551588497
          ],
          "median_round_mean_ms": 2.3417813257159046,
          "mean_queries": 52.5
        },
        "component_screened": {
          "round_mean_ms": [
            0.9760485748605182,
            0.9721753012854606,
            0.9756702444671342
          ],
          "median_round_mean_ms": 0.9756702444671342,
          "mean_queries": 52.5
        },
        "packed_moms": {
          "round_mean_ms": [
            4.930409661028534,
            4.941600743525972,
            4.93899654247798
          ],
          "median_round_mean_ms": 4.93899654247798,
          "mean_queries": 42.416666666666664
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 40.84375,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 16
          },
          "shortest_witness": {
            "mean_queries": 43.677083333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 29
          },
          "shortest_pool": {
            "mean_queries": 41.03125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 40.84375,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 16
          },
          "shortest_witness": {
            "mean_queries": 43.760416666666664,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 29
          },
          "shortest_pool": {
            "mean_queries": 41.03125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 40.8125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 44.15625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 41.0,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 40.708333333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          },
          "shortest_witness": {
            "mean_queries": 43.708333333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 40.927083333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 13
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 40.864583333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 18
          },
          "shortest_witness": {
            "mean_queries": 43.760416666666664,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 21
          },
          "shortest_pool": {
            "mean_queries": 41.0,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.21875,
        -0.1354166666666643
      ]
    },
    {
      "dataset": "metr_observed",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.5845104363591721,
            0.5832152673974633,
            0.5826145061291754
          ],
          "median_round_mean_ms": 0.5832152673974633,
          "mean_queries": 36.291666666666664
        },
        "component_screened": {
          "round_mean_ms": [
            0.8249167391719917,
            0.8171198035900792,
            0.8231876029943427
          ],
          "median_round_mean_ms": 0.8231876029943427,
          "mean_queries": 36.291666666666664
        },
        "packed_moms": {
          "round_mean_ms": [
            1.0370329352250944,
            1.0278212430421263,
            1.0299496546698113
          ],
          "median_round_mean_ms": 1.0299496546698113,
          "mean_queries": 26.083333333333332
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_witness": {
            "mean_queries": 29.96875,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 45
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_witness": {
            "mean_queries": 29.927083333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 45
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          },
          "shortest_witness": {
            "mean_queries": 30.0625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 44
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          },
          "shortest_witness": {
            "mean_queries": 30.083333333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.65625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 44
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 26.677083333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 49
          },
          "shortest_witness": {
            "mean_queries": 29.833333333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 48
          },
          "shortest_pool": {
            "mean_queries": 26.71875,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.04166666666666785,
        -0.02083333333333215
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            1.2208264864360292,
            1.2043349755307038,
            1.2118002826658387
          ],
          "median_round_mean_ms": 1.2118002826658387,
          "mean_queries": 102.45833333333333
        },
        "component_screened": {
          "round_mean_ms": [
            8.113685646094382,
            8.122628418883929,
            8.086343780936053
          ],
          "median_round_mean_ms": 8.113685646094382,
          "mean_queries": 102.45833333333333
        },
        "packed_moms": {
          "round_mean_ms": [
            2.501855924492702,
            2.5102134968619794,
            2.5247916346415877
          ],
          "median_round_mean_ms": 2.5102134968619794,
          "mean_queries": 67.375
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 67.27083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 150.28125,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_pool": {
            "mean_queries": 67.26041666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 67.27083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 150.28125,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_pool": {
            "mean_queries": 67.26041666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 73.09375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 93.04166666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 73.02083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 75.4375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 94.02083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 75.35416666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 74.9375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 90.92708333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 74.91666666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.020833333333328596,
        0.0833333333333286
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.26121883032222587,
            0.2631146344356239,
            0.2643523815398415
          ],
          "median_round_mean_ms": 0.2631146344356239,
          "mean_queries": 17.0
        },
        "component_screened": {
          "round_mean_ms": [
            1.918975729495287,
            1.9316162991647918,
            1.9078577170148492
          ],
          "median_round_mean_ms": 1.918975729495287,
          "mean_queries": 17.0
        },
        "packed_moms": {
          "round_mean_ms": [
            0.3662986564449966,
            0.3658940646952639,
            0.3616927230420212
          ],
          "median_round_mean_ms": 0.3658940646952639,
          "mean_queries": 13.458333333333334
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 14.21875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 18.229166666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.208333333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 14.21875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 18.229166666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.208333333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 14.3125,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 16.135416666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          },
          "shortest_witness": {
            "mean_queries": 16.302083333333332,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          },
          "shortest_pool": {
            "mean_queries": 14.1875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 16.270833333333332,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.239583333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.010416666666666075,
        0.0625
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.14397737686522305,
            0.14130401541478932,
            0.1406858597571651
          ],
          "median_round_mean_ms": 0.14130401541478932,
          "mean_queries": 12.25
        },
        "component_screened": {
          "round_mean_ms": [
            0.16228990474094948,
            0.15861630284537873,
            0.15742186224088073
          ],
          "median_round_mean_ms": 0.15861630284537873,
          "mean_queries": 12.25
        },
        "packed_moms": {
          "round_mean_ms": [
            0.25977954889337224,
            0.24072392261587083,
            0.24344970006495714
          ],
          "median_round_mean_ms": 0.24344970006495714,
          "mean_queries": 8.0
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 20
          },
          "shortest_witness": {
            "mean_queries": 8.71875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 8.020833333333334,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 20
          },
          "shortest_witness": {
            "mean_queries": 8.71875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 8.020833333333334,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 7.916666666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.635416666666666,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 7.989583333333333,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 7.875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.59375,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          },
          "shortest_pool": {
            "mean_queries": 7.927083333333333,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 8.0,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.291666666666666,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.07291666666666607,
        0.020833333333333037
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.0572275409164528,
            0.05204847548156977,
            0.052045118839790426
          ],
          "median_round_mean_ms": 0.05204847548156977,
          "mean_queries": 3.1666666666666665
        },
        "component_screened": {
          "round_mean_ms": [
            0.07176395350446303,
            0.07103289438722034,
            0.06874820489125948
          ],
          "median_round_mean_ms": 0.07103289438722034,
          "mean_queries": 3.1666666666666665
        },
        "packed_moms": {
          "round_mean_ms": [
            0.0698663352522999,
            0.06984542900075515,
            0.06843567825853825
          ],
          "median_round_mean_ms": 0.06984542900075515,
          "mean_queries": 2.2083333333333335
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4895833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4895833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 2.28125,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4479166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 2.25,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4270833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.3854166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.21875,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.02083333333333348,
        0.04166666666666652
      ]
    }
  ],
  "note": "Ranges across three fixed permutations, not confidence intervals. Query means use 96 selected ambiguous cases per condition. Discovery uses all hidden-positive cases and is never mixed into the query-mean sample."
}


==> evidence/active_certificate_v9_review/preprocessing.json <==
[
  {
    "dataset": "wikimaths64",
    "nodes": 64,
    "edges": 77,
    "triples": 267,
    "enumeration_ms": 0.4929578863084316,
    "bit_adjacency_ms": 0.06404216401278973
  },
  {
    "dataset": "metr_observed",
    "nodes": 207,
    "edges": 1313,
    "triples": 11340,
    "enumeration_ms": 16.527167055755854,
    "bit_adjacency_ms": 0.37183309905231
  },
  {
    "dataset": "montevideo",
    "nodes": 675,
    "edges": 690,
    "triples": 749,
    "enumeration_ms": 3.722666995599866,
    "bit_adjacency_ms": 0.7175828795880079
  }
]


==> evidence/active_certificate_v9_review/software_checks.json <==
{
  "passed": true,
  "partial_states_checked": 4608,
  "note": "Constructed software tests only, not performance observations."
}


==> evidence/active_certificate_v9_review/status.json <==
{
  "complete": true,
  "component_identical_traces": 9696,
  "component_identical_states": 239035,
  "seconds": 27.09169999998994,
  "python": "3.12.14 (main, Aug 25 2026, 13:50:33) [Clang 22.1.3 ]",
  "platform": "macOS-26.5.1-arm64-arm-64bit",
  "script_sha256": "16e88127d44c9a88e6ba0f8ffc26d0656d72e4414793f4922a67f102dc4e445d"
}


==> evidence/verification.json <==
{
  "status": "passed",
  "pages": 5,
  "body_pages": 4,
  "references_page": 5,
  "figures": 2,
  "tables": 2,
  "references": 17,
  "table_rows_checked": [
    {
      "dataset": "wikimaths64",
      "mask": "random",
      "values": [
        "3.389",
        "2.287",
        "2.563",
        "2.289",
        "2.305"
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "localized",
      "values": [
        "12.977",
        "7.974",
        "8.650",
        "7.988",
        "8.014"
      ]
    },
    {
      "dataset": "metr_observed",
      "mask": "random",
      "values": [
        "35.997",
        "25.761",
        "29.252",
        "25.856",
        "26.174"
      ]
    },
    {
      "dataset": "metr_observed",
      "mask": "localized",
      "values": [
        "51.763",
        "41.618",
        "44.401",
        "41.756",
        "42.035"
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "random",
      "values": [
        "18.019",
        "14.432",
        "18.535",
        "14.408",
        "14.587"
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "localized",
      "values": [
        "102.310",
        "67.511",
        "150.621",
        "67.470",
        "67.874"
      ]
    }
  ],
  "fonts": {
    "/IHAIZV+NimbusRomNo9L-Medi": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/BZIVMZ+NimbusRomNo9L-ReguItal": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/IXFAWU+NimbusRomNo9L-Regu": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/TQTHRL+NimbusMonL-Regu": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/YEUUOC+NimbusRomNo9L-MediItal": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/AKHCZK+CMMI10": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/VDVGTR+CMR10": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/CAFSZL+CMMI7": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/DDIEWW+CMEX10": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/FKPJSN+CMSY10": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/PVTTLK+CMBX10": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/JAGKKY+CMR7": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/NOMARO+CMSY7": {
      "subtype": "/Type1",
      "embedded": true
    },
    "/AAAAAA+Arial-BoldMT": {
      "subtype": "/TrueType",
      "embedded": true
    },
    "/AAAAAA+ArialMT": {
      "subtype": "/TrueType",
      "embedded": true
    }
  },
  "pdf_sha256": "b351baad394c45272b5a50816747a7693b4ee5fa205b22df6b65340d4e8c4984",
  "source_results_sha256": "506477802dacd8712417ee48ba172270a7666e39bbe3eea57c5b11767ce04d10",
  "limitations": "Automated numeric/structural checks plus separately performed visual and source review; not a novelty proof or submission acceptance guarantee. AI disclosure remains unresolved in this no-acknowledgments review draft.",
  "new_timing_rows_checked": [
    {
      "dataset": "metr_observed",
      "mask": "localized",
      "timing_row": [
        "2.342",
        "0.976",
        "4.939"
      ]
    },
    {
      "dataset": "metr_observed",
      "mask": "random",
      "timing_row": [
        "0.583",
        "0.823",
        "1.030"
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "localized",
      "timing_row": [
        "1.212",
        "8.114",
        "2.510"
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "random",
      "timing_row": [
        "0.263",
        "1.919",
        "0.366"
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "localized",
      "timing_row": [
        "0.141",
        "0.159",
        "0.243"
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "random",
      "timing_row": [
        "0.052",
        "0.071",
        "0.070"
      ]
    }
  ],
  "ordering_discovery_ranges_checked": true,
  "standalone_replay_verified": true,
  "page_visual_review": "All five final rendered pages inspected: four full technical pages; one references-only page; no overlaps or clipped content."
}


==> reproducibility/REPLAY_VERIFICATION.json <==
{
  "passed": true,
  "fairness_traces_identical": 10845,
  "component_traces_identical": 9696,
  "all_fairness_aggregates_identical": true,
  "timing_note": "New timings vary; manuscript uses the first recorded run."
}


==> reproducibility/data/manifest.json <==
{
  "protocol_sha256": "37d9eb61d30e7b09c43e281ffebb529a672c5eb3bf7a71dca6fc1c45dbad971f",
  "source_sha256": "a1d36280414668a72cb81b1295f46091b279695d92cb0817f60467dfef665473",
  "python": "3.12.14 (main, Aug 25 2026, 13:50:33) [Clang 22.1.3 ]",
  "platform": "macOS-26.5.1-arm64-arm-64bit",
  "cases": 9696,
  "existing_records": 44526,
  "selected_timing_cases": [
    [
      "metr_observed",
      0.1,
      "localized",
      2551,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2788,
      73
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2814,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2697,
      73
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2645,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2754,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2322,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2778,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2823,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2506,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2811,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2679,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2723,
      73
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2302,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2553,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2813,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2403,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2835,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2711,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2651,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2585,
      101
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2538,
      73
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2808,
      131
    ],
    [
      "metr_observed",
      0.1,
      "localized",
      2425,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2392,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2541,
      131
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2737,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2666,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2769,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2709,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2819,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2641,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2514,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2372,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2806,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2441,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2712,
      131
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2449,
      131
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2327,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2566,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2631,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2535,
      131
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2722,
      73
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2533,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2456,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2715,
      101
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2377,
      131
    ],
    [
      "metr_observed",
      0.1,
      "random",
      2579,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    [
      "montevideo",
      0.1,
      "localized",
      605,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      649,
      73
    ],
    [
      "montevideo",
      0.1,
      "localized",
      740,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      719,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      643,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      699,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      620,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      711,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      713,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      703,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      600,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      719,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      708,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      630,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      738,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      712,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      666,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      595,
      73
    ],
    [
      "montevideo",
      0.1,
      "localized",
      717,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      621,
      101
    ],
    [
      "montevideo",
      0.1,
      "localized",
      739,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      597,
      131
    ],
    [
      "montevideo",
      0.1,
      "localized",
      673,
      73
    ],
    [
      "montevideo",
      0.1,
      "localized",
      722,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      636,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      640,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      706,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      642,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      621,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      720,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      643,
      73
    ],
    [
      "montevideo",
      0.1,
      "random",
      693,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      720,
      73
    ],
    [
      "montevideo",
      0.1,
      "random",
      596,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      702,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      617,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      643,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      672,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      623,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      660,
      73
    ],
    [
      "montevideo",
      0.1,
      "random",
      622,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      736,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      741,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      727,
      73
    ],
    [
      "montevideo",
      0.1,
      "random",
      604,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      740,
      131
    ],
    [
      "montevideo",
      0.1,
      "random",
      668,
      101
    ],
    [
      "montevideo",
      0.1,
      "random",
      664,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      711,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      686,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      598,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      689,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      641,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      630,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      699,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      635,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      684,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      614,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      681,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      681,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      689,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      600,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      723,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      682,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      725,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      617,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      595,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      701,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      644,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      613,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      684,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "localized",
      693,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      677,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      645,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      597,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      624,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      590,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      701,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      666,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      636,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      660,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      682,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      660,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      629,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      712,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      704,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      681,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      587,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      627,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      653,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      702,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      665,
      101
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      681,
      131
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      647,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      660,
      73
    ],
    [
      "wikimaths64",
      0.1,
      "random",
      702,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ]
  ]
}

==> reproducibility/recorded_v9/SHA256.json <==
{
  "run.py": "16e88127d44c9a88e6ba0f8ffc26d0656d72e4414793f4922a67f102dc4e445d",
  "component_validation.jsonl": "03c8a94376b85528cf8809c319411dc44e20ba00abf29948095f14b3e928375a",
  "run.log": "943235b62f2f00925b4f46042bb2cebbfeee76f86f6b37cc7ee98e5aa4badc7a",
  "timing_records.json": "0970d119b8a1184e88d9c48a08da0512c0b32b14ca0b1e746d52c9c616630b8c",
  "software_checks.json": "a6fec2e391231c6431485744d260870c78dc844e50bb0827644e11490fea4b4a",
  "fairness.jsonl": "e2b2cc12bb22f3ecdf637055de9032ca648eab5058ade836ebadae47d3720abb",
  "protocol.json": "d4153b78f0a25a5b88a629684c9eebfdf92c861c5450f752defd8cf966b462ef",
  "analysis.json": "b9532fdba11e48c67f6d41f738e0b2b1d5c4cd1b9e838226c44fb35df93d0b14",
  "status.json": "58dab2c0674758c9f975a96bb07ac140e705dd3930e97f6dcfae4f0152785ab2",
  "preprocessing.json": "9513f66752fa44be81a6f59def49506bce27f4ac9e9e8abbfa68024c4a505f80",
  "analyze.py": "a645f80f6c305eb723df1e0e8ee87322386e3b0ef0007b6c27e4e574e14409d2",
  "selected_mean_cases.json": "ec3b871a5fbd8b171ca416c4ec81cb9e0d9118494e3e5636100f0c60949c1516"
}


==> reproducibility/recorded_v9/analysis.json <==
{
  "complete": true,
  "raw_fairness_records": 10845,
  "timing_records": 1296,
  "results": [
    {
      "dataset": "metr_observed",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            2.3417813257159046,
            2.345951293439915,
            2.3298854551588497
          ],
          "median_round_mean_ms": 2.3417813257159046,
          "mean_queries": 52.5
        },
        "component_screened": {
          "round_mean_ms": [
            0.9760485748605182,
            0.9721753012854606,
            0.9756702444671342
          ],
          "median_round_mean_ms": 0.9756702444671342,
          "mean_queries": 52.5
        },
        "packed_moms": {
          "round_mean_ms": [
            4.930409661028534,
            4.941600743525972,
            4.93899654247798
          ],
          "median_round_mean_ms": 4.93899654247798,
          "mean_queries": 42.416666666666664
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 40.84375,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 16
          },
          "shortest_witness": {
            "mean_queries": 43.677083333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 29
          },
          "shortest_pool": {
            "mean_queries": 41.03125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 40.84375,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 16
          },
          "shortest_witness": {
            "mean_queries": 43.760416666666664,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 29
          },
          "shortest_pool": {
            "mean_queries": 41.03125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 40.8125,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 44.15625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 41.0,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 40.708333333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          },
          "shortest_witness": {
            "mean_queries": 43.708333333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 40.927083333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 13
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 40.864583333333336,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 18
          },
          "shortest_witness": {
            "mean_queries": 43.760416666666664,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 21
          },
          "shortest_pool": {
            "mean_queries": 41.0,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 34,
            "detected10": 14
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.21875,
        -0.1354166666666643
      ]
    },
    {
      "dataset": "metr_observed",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.5845104363591721,
            0.5832152673974633,
            0.5826145061291754
          ],
          "median_round_mean_ms": 0.5832152673974633,
          "mean_queries": 36.291666666666664
        },
        "component_screened": {
          "round_mean_ms": [
            0.8249167391719917,
            0.8171198035900792,
            0.8231876029943427
          ],
          "median_round_mean_ms": 0.8231876029943427,
          "mean_queries": 36.291666666666664
        },
        "packed_moms": {
          "round_mean_ms": [
            1.0370329352250944,
            1.0278212430421263,
            1.0299496546698113
          ],
          "median_round_mean_ms": 1.0299496546698113,
          "mean_queries": 26.083333333333332
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_witness": {
            "mean_queries": 29.96875,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 45
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_witness": {
            "mean_queries": 29.927083333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 45
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 26.604166666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          },
          "shortest_witness": {
            "mean_queries": 30.0625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 44
          },
          "shortest_pool": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 26.635416666666668,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 46
          },
          "shortest_witness": {
            "mean_queries": 30.083333333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          },
          "shortest_pool": {
            "mean_queries": 26.65625,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 44
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 26.677083333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 49
          },
          "shortest_witness": {
            "mean_queries": 29.833333333333332,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 48
          },
          "shortest_pool": {
            "mean_queries": 26.71875,
            "mean_cases": 96,
            "positive_cases": 52,
            "positive_times": 30,
            "detected10": 47
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.04166666666666785,
        -0.02083333333333215
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            1.2208264864360292,
            1.2043349755307038,
            1.2118002826658387
          ],
          "median_round_mean_ms": 1.2118002826658387,
          "mean_queries": 102.45833333333333
        },
        "component_screened": {
          "round_mean_ms": [
            8.113685646094382,
            8.122628418883929,
            8.086343780936053
          ],
          "median_round_mean_ms": 8.113685646094382,
          "mean_queries": 102.45833333333333
        },
        "packed_moms": {
          "round_mean_ms": [
            2.501855924492702,
            2.5102134968619794,
            2.5247916346415877
          ],
          "median_round_mean_ms": 2.5102134968619794,
          "mean_queries": 67.375
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 67.27083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 150.28125,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_pool": {
            "mean_queries": 67.26041666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 67.27083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 150.28125,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_pool": {
            "mean_queries": 67.26041666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 73.09375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 93.04166666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 73.02083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 75.4375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 94.02083333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 75.35416666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 74.9375,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          },
          "shortest_witness": {
            "mean_queries": 90.92708333333333,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 2
          },
          "shortest_pool": {
            "mean_queries": 74.91666666666667,
            "mean_cases": 96,
            "positive_cases": 11,
            "positive_times": 6,
            "detected10": 1
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.020833333333328596,
        0.0833333333333286
      ]
    },
    {
      "dataset": "montevideo",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.26121883032222587,
            0.2631146344356239,
            0.2643523815398415
          ],
          "median_round_mean_ms": 0.2631146344356239,
          "mean_queries": 17.0
        },
        "component_screened": {
          "round_mean_ms": [
            1.918975729495287,
            1.9316162991647918,
            1.9078577170148492
          ],
          "median_round_mean_ms": 1.918975729495287,
          "mean_queries": 17.0
        },
        "packed_moms": {
          "round_mean_ms": [
            0.3662986564449966,
            0.3658940646952639,
            0.3616927230420212
          ],
          "median_round_mean_ms": 0.3658940646952639,
          "mean_queries": 13.458333333333334
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 14.21875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 18.229166666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.208333333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 14.21875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 18.229166666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.208333333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 14.3125,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 16.135416666666668,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          },
          "shortest_witness": {
            "mean_queries": 16.302083333333332,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          },
          "shortest_pool": {
            "mean_queries": 14.1875,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 18
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 14.25,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_witness": {
            "mean_queries": 16.270833333333332,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 14.239583333333334,
            "mean_cases": 96,
            "positive_cases": 18,
            "positive_times": 10,
            "detected10": 17
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.010416666666666075,
        0.0625
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "localized",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.14397737686522305,
            0.14130401541478932,
            0.1406858597571651
          ],
          "median_round_mean_ms": 0.14130401541478932,
          "mean_queries": 12.25
        },
        "component_screened": {
          "round_mean_ms": [
            0.16228990474094948,
            0.15861630284537873,
            0.15742186224088073
          ],
          "median_round_mean_ms": 0.15861630284537873,
          "mean_queries": 12.25
        },
        "packed_moms": {
          "round_mean_ms": [
            0.25977954889337224,
            0.24072392261587083,
            0.24344970006495714
          ],
          "median_round_mean_ms": 0.24344970006495714,
          "mean_queries": 8.0
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 20
          },
          "shortest_witness": {
            "mean_queries": 8.71875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 8.020833333333334,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 20
          },
          "shortest_witness": {
            "mean_queries": 8.71875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 8.020833333333334,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 7.916666666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.635416666666666,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 17
          },
          "shortest_pool": {
            "mean_queries": 7.989583333333333,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 7.875,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.59375,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          },
          "shortest_pool": {
            "mean_queries": 7.927083333333333,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 18
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 8.0,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_witness": {
            "mean_queries": 8.291666666666666,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          },
          "shortest_pool": {
            "mean_queries": 7.979166666666667,
            "mean_cases": 96,
            "positive_cases": 20,
            "positive_times": 9,
            "detected10": 19
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        -0.07291666666666607,
        0.020833333333333037
      ]
    },
    {
      "dataset": "wikimaths64",
      "mask": "random",
      "timing": {
        "enumerated_screened": {
          "round_mean_ms": [
            0.0572275409164528,
            0.05204847548156977,
            0.052045118839790426
          ],
          "median_round_mean_ms": 0.05204847548156977,
          "mean_queries": 3.1666666666666665
        },
        "component_screened": {
          "round_mean_ms": [
            0.07176395350446303,
            0.07103289438722034,
            0.06874820489125948
          ],
          "median_round_mean_ms": 0.07103289438722034,
          "mean_queries": 3.1666666666666665
        },
        "packed_moms": {
          "round_mean_ms": [
            0.0698663352522999,
            0.06984542900075515,
            0.06843567825853825
          ],
          "median_round_mean_ms": 0.06984542900075515,
          "mean_queries": 2.2083333333333335
        }
      },
      "fairness": {
        "archived_degrees": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4895833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_identity": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4895833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_211": {
          "boundary_count": {
            "mean_queries": 2.28125,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4479166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_307": {
          "boundary_count": {
            "mean_queries": 2.25,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.4270833333333335,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.2291666666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        },
        "eligible_perm_401": {
          "boundary_count": {
            "mean_queries": 2.2604166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_witness": {
            "mean_queries": 2.3854166666666665,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          },
          "shortest_pool": {
            "mean_queries": 2.21875,
            "mean_cases": 96,
            "positive_cases": 8,
            "positive_times": 7,
            "detected10": 8
          }
        }
      },
      "permuted_moms_minus_pool_range": [
        0.02083333333333348,
        0.04166666666666652
      ]
    }
  ],
  "note": "Ranges across three fixed permutations, not confidence intervals. Query means use 96 selected ambiguous cases per condition. Discovery uses all hidden-positive cases and is never mixed into the query-mean sample."
}


==> reproducibility/recorded_v9/component_validation.jsonl <==
{"key": ["wikimaths64", 0.3, "random", 584, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 584, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 584, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 584, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 584, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 584, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 585, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 585, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 585, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 585, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 585, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 585, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 586, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 586, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 586, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 586, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 586, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 586, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 587, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 587, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 587, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 587, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 587, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 587, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 588, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 588, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 588, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 588, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 588, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 588, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 589, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 589, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 589, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 589, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 589, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 589, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 590, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 590, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 590, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 590, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 590, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 590, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 591, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 591, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 591, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 591, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 591, 101], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 591, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 592, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 592, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 592, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 592, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 592, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 592, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 593, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 593, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 593, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 593, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 593, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 593, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 594, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 594, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 594, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 594, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 594, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 594, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 595, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 595, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 595, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 595, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 595, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 595, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 596, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 596, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 596, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 596, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 596, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 596, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 597, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 597, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 597, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 597, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 597, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 597, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 598, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 598, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 598, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 598, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 598, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 598, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 599, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 599, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 599, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 599, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 599, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 599, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 600, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 600, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 600, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 600, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 600, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 600, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 601, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 601, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 601, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 601, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 601, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 601, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 602, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 602, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 602, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 602, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 602, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 602, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 603, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 603, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 603, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 603, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 603, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 603, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 604, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 604, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 604, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 604, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 604, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 604, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 605, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 605, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 605, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 605, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 605, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 605, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 606, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 606, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 606, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 606, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 606, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 606, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 607, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 607, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 607, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 607, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 607, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 607, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 608, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 608, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 608, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 608, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 608, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 608, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 609, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 609, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 609, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 609, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 609, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 609, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 610, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 610, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 610, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 610, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 610, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 610, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 611, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 611, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 611, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 611, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 611, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 611, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 612, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 612, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 612, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 612, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 612, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 612, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 613, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 613, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 613, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 613, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 613, 101], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 613, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 614, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 614, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 614, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 614, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 614, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 614, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 615, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 615, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 615, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 615, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 615, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 615, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 616, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 616, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 616, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 616, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 616, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 616, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 617, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 617, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 617, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 617, 73], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 617, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 617, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 618, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 618, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 618, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 618, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 618, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 618, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 619, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 619, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 619, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 619, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 619, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 619, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 620, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 620, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 620, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 620, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 620, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 620, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 621, 73], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 621, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 621, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 621, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 621, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 621, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 622, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 622, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 622, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 622, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 622, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 622, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 623, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 623, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 623, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 623, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 623, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 623, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 624, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 624, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 624, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 624, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 624, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 624, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 625, 73], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 625, 101], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 625, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 625, 73], "queries": 20, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 625, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 625, 131], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 626, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 626, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 626, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 626, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 626, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 626, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 627, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 627, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 627, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 627, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 627, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 627, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 628, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 628, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 628, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 628, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 628, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 628, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 629, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 629, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 629, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 629, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 629, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 629, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 630, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 630, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 630, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 630, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 630, 101], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 630, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 631, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 631, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 631, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 631, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 631, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 631, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 632, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 632, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 632, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 632, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 632, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 632, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 633, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 633, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 633, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 633, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 633, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 633, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 634, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 634, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 634, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 634, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 634, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 634, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 635, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 635, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 635, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 635, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 635, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 635, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 636, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 636, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 636, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 636, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 636, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 636, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 637, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 637, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 637, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 637, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 637, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 637, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 638, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 638, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 638, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 638, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 638, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 638, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 639, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 639, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 639, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 639, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 639, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 639, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 640, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 640, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 640, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 640, 73], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 640, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 640, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 641, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 641, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 641, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 641, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 641, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 641, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 642, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 642, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 642, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 642, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 642, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 642, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 643, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 643, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 643, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 643, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 643, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 643, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 644, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 644, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 644, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 644, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 644, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 644, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 645, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 645, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 645, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 645, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 645, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 645, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 646, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 646, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 646, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 646, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 646, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 646, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 647, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 647, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 647, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 647, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 647, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 647, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 648, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 648, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 648, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 648, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 648, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 648, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 649, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 649, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 649, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 649, 73], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 649, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 649, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 650, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 650, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 650, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 650, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 650, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 650, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 651, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 651, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 651, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 651, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 651, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 651, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 652, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 652, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 652, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 652, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 652, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 652, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 653, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 653, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 653, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 653, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 653, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 653, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 654, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 654, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 654, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 654, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 654, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 654, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 655, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 655, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 655, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 655, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 655, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 655, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 656, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 656, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 656, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 656, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 656, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 656, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 657, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 657, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 657, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 657, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 657, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 657, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 658, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 658, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 658, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 658, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 658, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 658, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 659, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 659, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 659, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 659, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 659, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 659, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 660, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 660, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 660, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 660, 73], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 660, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 660, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 661, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 661, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 661, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 661, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 661, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 661, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 662, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 662, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 662, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 662, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 662, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 662, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 663, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 663, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 663, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 663, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 663, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 663, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 664, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 664, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 664, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 664, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 664, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 664, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 665, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 665, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 665, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 665, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 665, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 665, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 666, 73], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 666, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 666, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 666, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 666, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 666, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 667, 73], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 667, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 667, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 667, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 667, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 667, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 668, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 668, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 668, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 668, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 668, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 668, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 669, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 669, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 669, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 669, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 669, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 669, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 670, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 670, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 670, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 670, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 670, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 670, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 671, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 671, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 671, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 671, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 671, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 671, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 672, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 672, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 672, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 672, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 672, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 672, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 673, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 673, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 673, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 673, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 673, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 673, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 674, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 674, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 674, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 674, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 674, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 674, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 675, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 675, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 675, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 675, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 675, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 675, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 676, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 676, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 676, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 676, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 676, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 676, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 677, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 677, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 677, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 677, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 677, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 677, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 678, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 678, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 678, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 678, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 678, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 678, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 679, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 679, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 679, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 679, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 679, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 679, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 680, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 680, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 680, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 680, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 680, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 680, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 681, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 681, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 681, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 681, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 681, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 681, 131], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 682, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 682, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 682, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 682, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 682, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 682, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 683, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 683, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 683, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 683, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 683, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 683, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 684, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 684, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 684, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 684, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 684, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 684, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 685, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 685, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 685, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 685, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 685, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 685, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 686, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 686, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 686, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 686, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 686, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 686, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 687, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 687, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 687, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 687, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 687, 101], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 687, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 688, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 688, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 688, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 688, 73], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 688, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 688, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 689, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 689, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 689, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 689, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 689, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 689, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 690, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 690, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 690, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 690, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 690, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 690, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 691, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 691, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 691, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 691, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 691, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 691, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 692, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 692, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 692, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 692, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 692, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 692, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 693, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 693, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 693, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 693, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 693, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 693, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 694, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 694, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 694, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 694, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 694, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 694, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 695, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 695, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 695, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 695, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 695, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 695, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 696, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 696, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 696, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 696, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 696, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 696, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 697, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 697, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 697, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 697, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 697, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 697, 131], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 698, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 698, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 698, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 698, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 698, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 698, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 699, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 699, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 699, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 699, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 699, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 699, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 700, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 700, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 700, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 700, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 700, 101], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 700, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 701, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 701, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 701, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 701, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 701, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 701, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 702, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 702, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 702, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 702, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 702, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 702, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 703, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 703, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 703, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 703, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 703, 101], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 703, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 704, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 704, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 704, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 704, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 704, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 704, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 705, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 705, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 705, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 705, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 705, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 705, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 706, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 706, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 706, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 706, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 706, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 706, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 707, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 707, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 707, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 707, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 707, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 707, 131], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 708, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 708, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 708, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 708, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 708, 101], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 708, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 709, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 709, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 709, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 709, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 709, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 709, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 710, 73], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 710, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 710, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 710, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 710, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 710, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 711, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 711, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 711, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 711, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 711, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 711, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 712, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 712, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 712, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 712, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 712, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 712, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 713, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 713, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 713, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 713, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 713, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 713, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 714, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 714, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 714, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 714, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 714, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 714, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 715, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 715, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 715, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 715, 73], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 715, 101], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 715, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 716, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 716, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 716, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 716, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 716, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 716, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 717, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 717, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 717, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 717, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 717, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 717, 131], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 718, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 718, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 718, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 718, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 718, 101], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 718, 131], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 719, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 719, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 719, 131], "queries": 8, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 719, 73], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 719, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 719, 131], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 720, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 720, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 720, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 720, 73], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 720, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 720, 131], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 721, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 721, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 721, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 721, 73], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 721, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 721, 131], "queries": 11, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 722, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 722, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 722, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 722, 73], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 722, 101], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 722, 131], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 723, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 723, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 723, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 723, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 723, 101], "queries": 17, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 723, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 724, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 724, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 724, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 724, 73], "queries": 10, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 724, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 724, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 725, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 725, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 725, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 725, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 725, 101], "queries": 18, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 725, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 726, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 726, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 726, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 726, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 726, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 726, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 727, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 727, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 727, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 727, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 727, 101], "queries": 14, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 727, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 728, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 728, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 728, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 728, 73], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 728, 101], "queries": 16, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 728, 131], "queries": 9, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 729, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 729, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 729, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 729, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 729, 101], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 729, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 730, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 730, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.3, "random", 730, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 730, 73], "queries": 12, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 730, 101], "queries": 13, "identical": true}
{"key": ["wikimaths64", 0.3, "localized", 730, 131], "queries": 15, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 584, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 584, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 584, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 584, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 584, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 584, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 585, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 585, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 585, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 585, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 585, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 585, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 586, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 586, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 586, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 586, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 586, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 586, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 587, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 587, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 587, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 587, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 587, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 587, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 588, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 588, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 588, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 588, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 588, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 588, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 589, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 589, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 589, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 589, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 589, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 589, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 590, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 590, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 590, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 590, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 590, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 590, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 591, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 591, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 591, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 591, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 591, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 591, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 592, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 592, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 592, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 592, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 592, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 592, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 593, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 593, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 593, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 593, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 593, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 593, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 594, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 594, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 594, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 594, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 594, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 594, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 595, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 595, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 595, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 595, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 595, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 595, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 596, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 596, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 596, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 596, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 596, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 596, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 597, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 597, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 597, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 597, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 597, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 597, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 598, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 598, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 598, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 598, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 598, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 598, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 599, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 599, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 599, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 599, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 599, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 599, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 600, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 600, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 600, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 600, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 600, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 600, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 601, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 601, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 601, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 601, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 601, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 601, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 602, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 602, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 602, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 602, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 602, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 602, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 603, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 603, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 603, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 603, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 603, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 603, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 604, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 604, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 604, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 604, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 604, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 604, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 605, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 605, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 605, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 605, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 605, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 605, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 606, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 606, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 606, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 606, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 606, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 606, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 607, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 607, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 607, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 607, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 607, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 607, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 608, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 608, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 608, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 608, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 608, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 608, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 609, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 609, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 609, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 609, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 609, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 609, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 610, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 610, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 610, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 610, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 610, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 610, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 611, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 611, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 611, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 611, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 611, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 611, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 612, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 612, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 612, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 612, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 612, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 612, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 613, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 613, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 613, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 613, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 613, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 613, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 614, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 614, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 614, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 614, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 614, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 614, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 615, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 615, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 615, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 615, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 615, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 615, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 616, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 616, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 616, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 616, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 616, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 616, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 617, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 617, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 617, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 617, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 617, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 617, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 618, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 618, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 618, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 618, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 618, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 618, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 619, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 619, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 619, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 619, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 619, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 619, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 620, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 620, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 620, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 620, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 620, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 620, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 621, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 621, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 621, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 621, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 621, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 621, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 622, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 622, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 622, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 622, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 622, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 622, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 623, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 623, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 623, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 623, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 623, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 623, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 624, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 624, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 624, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 624, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 624, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 624, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 625, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 625, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 625, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 625, 73], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 625, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 625, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 626, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 626, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 626, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 626, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 626, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 626, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 627, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 627, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 627, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 627, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 627, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 627, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 628, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 628, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 628, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 628, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 628, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 628, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 629, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 629, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 629, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 629, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 629, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 629, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 630, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 630, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 630, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 630, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 630, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 630, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 631, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 631, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 631, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 631, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 631, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 631, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 632, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 632, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 632, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 632, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 632, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 632, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 633, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 633, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 633, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 633, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 633, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 633, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 634, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 634, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 634, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 634, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 634, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 634, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 635, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 635, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 635, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 635, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 635, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 635, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 636, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 636, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 636, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 636, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 636, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 636, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 637, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 637, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 637, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 637, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 637, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 637, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 638, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 638, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 638, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 638, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 638, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 638, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 639, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 639, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 639, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 639, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 639, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 639, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 640, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 640, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 640, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 640, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 640, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 640, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 641, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 641, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 641, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 641, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 641, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 641, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 642, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 642, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 642, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 642, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 642, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 642, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 643, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 643, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 643, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 643, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 643, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 643, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 644, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 644, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 644, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 644, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 644, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 644, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 645, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 645, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 645, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 645, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 645, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 645, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 646, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 646, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 646, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 646, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 646, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 646, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 647, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 647, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 647, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 647, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 647, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 647, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 648, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 648, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 648, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 648, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 648, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 648, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 649, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 649, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 649, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 649, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 649, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 649, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 650, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 650, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 650, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 650, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 650, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 650, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 651, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 651, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 651, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 651, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 651, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 651, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 652, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 652, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 652, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 652, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 652, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 652, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 653, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 653, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 653, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 653, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 653, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 653, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 654, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 654, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 654, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 654, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 654, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 654, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 655, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 655, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 655, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 655, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 655, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 655, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 656, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 656, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 656, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 656, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 656, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 656, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 657, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 657, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 657, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 657, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 657, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 657, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 658, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 658, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 658, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 658, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 658, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 658, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 659, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 659, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 659, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 659, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 659, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 659, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 660, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 660, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 660, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 660, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 660, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 660, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 661, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 661, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 661, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 661, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 661, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 661, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 662, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 662, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 662, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 662, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 662, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 662, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 663, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 663, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 663, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 663, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 663, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 663, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 664, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 664, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 664, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 664, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 664, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 664, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 665, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 665, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 665, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 665, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 665, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 665, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 666, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 666, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 666, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 666, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 666, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 666, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 667, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 667, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 667, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 667, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 667, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 667, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 668, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 668, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 668, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 668, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 668, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 668, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 669, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 669, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 669, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 669, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 669, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 669, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 670, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 670, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 670, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 670, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 670, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 670, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 671, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 671, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 671, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 671, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 671, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 671, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 672, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 672, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 672, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 672, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 672, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 672, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 673, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 673, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 673, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 673, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 673, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 673, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 674, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 674, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 674, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 674, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 674, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 674, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 675, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 675, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 675, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 675, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 675, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 675, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 676, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 676, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 676, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 676, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 676, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 676, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 677, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 677, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 677, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 677, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 677, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 677, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 678, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 678, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 678, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 678, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 678, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 678, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 679, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 679, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 679, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 679, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 679, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 679, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 680, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 680, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 680, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 680, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 680, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 680, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 681, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 681, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 681, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 681, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 681, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 681, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 682, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 682, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 682, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 682, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 682, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 682, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 683, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 683, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 683, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 683, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 683, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 683, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 684, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 684, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 684, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 684, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 684, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 684, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 685, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 685, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 685, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 685, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 685, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 685, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 686, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 686, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 686, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 686, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 686, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 686, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 687, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 687, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 687, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 687, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 687, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 687, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 688, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 688, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 688, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 688, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 688, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 688, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 689, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 689, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 689, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 689, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 689, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 689, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 690, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 690, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 690, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 690, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 690, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 690, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 691, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 691, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 691, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 691, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 691, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 691, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 692, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 692, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 692, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 692, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 692, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 692, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 693, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 693, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 693, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 693, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 693, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 693, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 694, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 694, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 694, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 694, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 694, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 694, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 695, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 695, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 695, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 695, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 695, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 695, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 696, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 696, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 696, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 696, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 696, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 696, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 697, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 697, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 697, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 697, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 697, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 697, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 698, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 698, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 698, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 698, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 698, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 698, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 699, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 699, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 699, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 699, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 699, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 699, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 700, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 700, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 700, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 700, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 700, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 700, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 701, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 701, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 701, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 701, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 701, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 701, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 702, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 702, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 702, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 702, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 702, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 702, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 703, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 703, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 703, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 703, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 703, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 703, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 704, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 704, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 704, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 704, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 704, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 704, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 705, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 705, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 705, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 705, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 705, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 705, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 706, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 706, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 706, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 706, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 706, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 706, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 707, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 707, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 707, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 707, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 707, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 707, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 708, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 708, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 708, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 708, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 708, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 708, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 709, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 709, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 709, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 709, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 709, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 709, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 710, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 710, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 710, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 710, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 710, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 710, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 711, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 711, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 711, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 711, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 711, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 711, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 712, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 712, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 712, 131], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 712, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 712, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 712, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 713, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 713, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 713, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 713, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 713, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 713, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 714, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 714, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 714, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 714, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 714, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 714, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 715, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 715, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 715, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 715, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 715, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 715, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 716, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 716, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 716, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 716, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 716, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 716, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 717, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 717, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 717, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 717, 73], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 717, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 717, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 718, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 718, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 718, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 718, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 718, 101], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 718, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 719, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 719, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 719, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 719, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 719, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 719, 131], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 720, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 720, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 720, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 720, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 720, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 720, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 721, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 721, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 721, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 721, 73], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 721, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 721, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 722, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 722, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 722, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 722, 73], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 722, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 722, 131], "queries": 6, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 723, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 723, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 723, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 723, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 723, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 723, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 724, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 724, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 724, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 724, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 724, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 724, 131], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 725, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 725, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 725, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 725, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 725, 101], "queries": 7, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 725, 131], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 726, 73], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 726, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 726, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 726, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 726, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 726, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 727, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 727, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 727, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 727, 73], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 727, 101], "queries": 2, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 727, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 728, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 728, 101], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 728, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 728, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 728, 101], "queries": 3, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 728, 131], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 729, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 729, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 729, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 729, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 729, 101], "queries": 4, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 729, 131], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 730, 73], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 730, 101], "queries": 1, "identical": true}
{"key": ["wikimaths64", 0.1, "random", 730, 131], "queries": 0, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 730, 73], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 730, 101], "queries": 5, "identical": true}
{"key": ["wikimaths64", 0.1, "localized", 730, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2284, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2284, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2284, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2284, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2284, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2284, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2285, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2285, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2285, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2285, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2285, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2285, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2286, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2286, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2286, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2286, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2286, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2286, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2287, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2287, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2287, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2287, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2287, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2287, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2288, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2288, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2288, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2288, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2288, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2288, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2289, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2289, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2289, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2289, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2289, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2289, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2290, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2290, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2290, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2290, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2290, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2290, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2291, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2291, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2291, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2291, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2291, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2291, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2292, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2292, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2292, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2292, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2292, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2292, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2294, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2294, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2294, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2294, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2294, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2294, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2295, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2295, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2295, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2295, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2295, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2295, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2296, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2296, 101], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2296, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2296, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2296, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2296, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2297, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2297, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2297, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2297, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2297, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2297, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2298, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2298, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2298, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2298, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2298, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2298, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2299, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2299, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2299, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2299, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2299, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2299, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2300, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2300, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2300, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2300, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2300, 101], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2300, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2301, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2301, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2301, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2301, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2301, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2301, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2302, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2302, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2302, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2302, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2302, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2302, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2303, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2303, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2303, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2303, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2303, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2303, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2304, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2304, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2304, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2304, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2304, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2304, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2305, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2305, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2305, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2305, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2305, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2305, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2306, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2306, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2306, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2306, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2306, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2306, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2307, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2307, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2307, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2307, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2307, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2307, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2308, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2308, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2308, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2308, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2308, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2308, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2309, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2309, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2309, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2309, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2309, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2309, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2310, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2310, 101], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2310, 131], "queries": 21, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2310, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2310, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2310, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2311, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2311, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2311, 131], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2311, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2311, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2311, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2312, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2312, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2312, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2312, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2312, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2312, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2313, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2313, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2313, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2313, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2313, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2313, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2315, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2315, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2315, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2315, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2315, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2315, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2316, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2316, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2316, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2316, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2316, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2316, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2317, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2317, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2317, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2317, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2317, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2317, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2319, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2319, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2319, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2319, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2319, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2319, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2320, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2320, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2320, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2320, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2320, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2320, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2321, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2321, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2321, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2321, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2321, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2321, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2322, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2322, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2322, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2322, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2322, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2322, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2323, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2323, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2323, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2323, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2323, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2323, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2324, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2324, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2324, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2324, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2324, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2324, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2325, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2325, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2325, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2325, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2325, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2325, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2326, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2326, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2326, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2326, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2326, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2326, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2327, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2327, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2327, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2327, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2327, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2327, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2328, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2328, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2328, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2328, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2328, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2328, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2329, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2329, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2329, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2329, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2329, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2329, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2330, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2330, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2330, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2330, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2330, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2330, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2331, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2331, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2331, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2331, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2331, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2331, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2332, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2332, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2332, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2332, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2332, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2332, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2333, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2333, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2333, 131], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2333, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2333, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2333, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2334, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2334, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2334, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2334, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2334, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2334, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2335, 73], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2335, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2335, 131], "queries": 26, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2335, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2335, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2335, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2336, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2336, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2336, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2336, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2336, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2336, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2337, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2337, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2337, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2337, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2337, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2337, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2338, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2338, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2338, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2338, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2338, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2338, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2339, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2339, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2339, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2339, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2339, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2339, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2340, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2340, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2340, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2340, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2340, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2340, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2341, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2341, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2341, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2341, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2341, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2341, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2342, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2342, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2342, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2342, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2342, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2342, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2343, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2343, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2343, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2343, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2343, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2343, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2344, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2344, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2344, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2344, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2344, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2344, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2345, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2345, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2345, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2345, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2345, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2345, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2346, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2346, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2346, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2346, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2346, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2346, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2347, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2347, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2347, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2347, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2347, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2347, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2348, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2348, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2348, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2348, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2348, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2348, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2349, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2349, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2349, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2349, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2349, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2349, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2350, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2350, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2350, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2350, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2350, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2350, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2351, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2351, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2351, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2351, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2351, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2351, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2352, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2352, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2352, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2352, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2352, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2352, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2353, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2353, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2353, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2353, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2353, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2353, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2354, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2354, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2354, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2354, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2354, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2354, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2355, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2355, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2355, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2355, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2355, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2355, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2356, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2356, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2356, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2356, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2356, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2356, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2357, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2357, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2357, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2357, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2357, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2357, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2358, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2358, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2358, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2358, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2358, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2358, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2359, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2359, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2359, 131], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2359, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2359, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2359, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2361, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2361, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2361, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2361, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2361, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2361, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2362, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2362, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2362, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2362, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2362, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2362, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2363, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2363, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2363, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2363, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2363, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2363, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2365, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2365, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2365, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2365, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2365, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2365, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2366, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2366, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2366, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2366, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2366, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2366, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2367, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2367, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2367, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2367, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2367, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2367, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2368, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2368, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2368, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2368, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2368, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2368, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2369, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2369, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2369, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2369, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2369, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2369, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2370, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2370, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2370, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2370, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2370, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2370, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2371, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2371, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2371, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2371, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2371, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2371, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2372, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2372, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2372, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2372, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2372, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2372, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2373, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2373, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2373, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2373, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2373, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2373, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2374, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2374, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2374, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2374, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2374, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2374, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2375, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2375, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2375, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2375, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2375, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2375, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2376, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2376, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2376, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2376, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2376, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2376, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2377, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2377, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2377, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2377, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2377, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2377, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2378, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2378, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2378, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2378, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2378, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2378, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2379, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2379, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2379, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2379, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2379, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2379, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2380, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2380, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2380, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2380, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2380, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2380, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2381, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2381, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2381, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2381, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2381, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2381, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2382, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2382, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2382, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2382, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2382, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2382, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2383, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2383, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2383, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2383, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2383, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2383, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2384, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2384, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2384, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2384, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2384, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2384, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2385, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2385, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2385, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2385, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2385, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2385, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2386, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2386, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2386, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2386, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2386, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2386, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2387, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2387, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2387, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2387, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2387, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2387, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2388, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2388, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2388, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2388, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2388, 101], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2388, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2389, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2389, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2389, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2389, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2389, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2389, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2390, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2390, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2390, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2390, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2390, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2390, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2391, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2391, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2391, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2391, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2391, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2391, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2392, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2392, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2392, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2392, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2392, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2392, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2393, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2393, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2393, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2393, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2393, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2393, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2394, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2394, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2394, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2394, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2394, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2394, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2395, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2395, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2395, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2395, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2395, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2395, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2396, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2396, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2396, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2396, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2396, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2396, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2397, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2397, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2397, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2397, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2397, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2397, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2398, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2398, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2398, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2398, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2398, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2398, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2399, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2399, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2399, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2399, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2399, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2399, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2400, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2400, 101], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2400, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2400, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2400, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2400, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2401, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2401, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2401, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2401, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2401, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2401, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2402, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2402, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2402, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2402, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2402, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2402, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2403, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2403, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2403, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2403, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2403, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2403, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2414, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2414, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2414, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2414, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2414, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2414, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2415, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2415, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2415, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2415, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2415, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2415, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2416, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2416, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2416, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2416, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2416, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2416, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2417, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2417, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2417, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2417, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2417, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2417, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2418, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2418, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2418, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2418, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2418, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2418, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2419, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2419, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2419, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2419, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2419, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2419, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2420, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2420, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2420, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2420, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2420, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2420, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2421, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2421, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2421, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2421, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2421, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2421, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2422, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2422, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2422, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2422, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2422, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2422, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2423, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2423, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2423, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2423, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2423, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2423, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2424, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2424, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2424, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2424, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2424, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2424, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2425, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2425, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2425, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2425, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2425, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2425, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2426, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2426, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2426, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2426, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2426, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2426, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2427, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2427, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2427, 131], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2427, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2427, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2427, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2428, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2428, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2428, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2428, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2428, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2428, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2429, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2429, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2429, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2429, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2429, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2429, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2430, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2430, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2430, 131], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2430, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2430, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2430, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2431, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2431, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2431, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2431, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2431, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2431, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2432, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2432, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2432, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2432, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2432, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2432, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2433, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2433, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2433, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2433, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2433, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2433, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2434, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2434, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2434, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2434, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2434, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2434, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2435, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2435, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2435, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2435, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2435, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2435, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2436, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2436, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2436, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2436, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2436, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2436, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2440, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2440, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2440, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2440, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2440, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2440, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2441, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2441, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2441, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2441, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2441, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2441, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2442, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2442, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2442, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2442, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2442, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2442, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2443, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2443, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2443, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2443, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2443, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2443, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2444, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2444, 101], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2444, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2444, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2444, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2444, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2445, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2445, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2445, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2445, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2445, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2445, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2446, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2446, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2446, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2446, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2446, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2446, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2447, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2447, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2447, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2447, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2447, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2447, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2448, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2448, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2448, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2448, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2448, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2448, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2449, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2449, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2449, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2449, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2449, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2449, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2450, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2450, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2450, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2450, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2450, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2450, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2451, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2451, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2451, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2451, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2451, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2451, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2452, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2452, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2452, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2452, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2452, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2452, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2453, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2453, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2453, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2453, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2453, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2453, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2454, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2454, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2454, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2454, 73], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2454, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2454, 131], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2455, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2455, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2455, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2455, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2455, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2455, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2456, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2456, 101], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2456, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2456, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2456, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2456, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2457, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2457, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2457, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2457, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2457, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2457, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2458, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2458, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2458, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2458, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2458, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2458, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2459, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2459, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2459, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2459, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2459, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2459, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2460, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2460, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2460, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2460, 73], "queries": 59, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2460, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2460, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2461, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2461, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2461, 131], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2461, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2461, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2461, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2462, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2462, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2462, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2462, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2462, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2462, 131], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2463, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2463, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2463, 131], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2463, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2463, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2463, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2464, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2464, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2464, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2464, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2464, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2464, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2465, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2465, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2465, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2465, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2465, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2465, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2466, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2466, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2466, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2466, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2466, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2466, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2467, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2467, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2467, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2467, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2467, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2467, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2468, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2468, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2468, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2468, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2468, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2468, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2469, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2469, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2469, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2469, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2469, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2469, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2470, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2470, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2470, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2470, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2470, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2470, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2471, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2471, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2471, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2471, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2471, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2471, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2472, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2472, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2472, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2472, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2472, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2472, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2473, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2473, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2473, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2473, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2473, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2473, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2476, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2476, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2476, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2476, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2476, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2476, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2477, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2477, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2477, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2477, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2477, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2477, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2478, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2478, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2478, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2478, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2478, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2478, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2479, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2479, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2479, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2479, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2479, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2479, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2480, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2480, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2480, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2480, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2480, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2480, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2481, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2481, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2481, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2481, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2481, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2481, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2482, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2482, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2482, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2482, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2482, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2482, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2483, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2483, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2483, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2483, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2483, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2483, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2484, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2484, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2484, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2484, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2484, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2484, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2485, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2485, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2485, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2485, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2485, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2485, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2486, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2486, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2486, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2486, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2486, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2486, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2487, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2487, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2487, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2487, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2487, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2487, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2488, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2488, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2488, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2488, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2488, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2488, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2489, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2489, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2489, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2489, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2489, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2489, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2490, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2490, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2490, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2490, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2490, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2490, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2491, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2491, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2491, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2491, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2491, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2491, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2492, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2492, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2492, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2492, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2492, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2492, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2493, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2493, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2493, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2493, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2493, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2493, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2494, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2494, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2494, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2494, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2494, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2494, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2495, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2495, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2495, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2495, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2495, 101], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2495, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2496, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2496, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2496, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2496, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2496, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2496, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2497, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2497, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2497, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2497, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2497, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2497, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2498, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2498, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2498, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2498, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2498, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2498, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2499, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2499, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2499, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2499, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2499, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2499, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2500, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2500, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2500, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2500, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2500, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2500, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2501, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2501, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2501, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2501, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2501, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2501, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2502, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2502, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2502, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2502, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2502, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2502, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2503, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2503, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2503, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2503, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2503, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2503, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2504, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2504, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2504, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2504, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2504, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2504, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2505, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2505, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2505, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2505, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2505, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2505, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2506, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2506, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2506, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2506, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2506, 101], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2506, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2507, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2507, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2507, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2507, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2507, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2507, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2508, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2508, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2508, 131], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2508, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2508, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2508, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2509, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2509, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2509, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2509, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2509, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2509, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2510, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2510, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2510, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2510, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2510, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2510, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2511, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2511, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2511, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2511, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2511, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2511, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2512, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2512, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2512, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2512, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2512, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2512, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2513, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2513, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2513, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2513, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2513, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2513, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2514, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2514, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2514, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2514, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2514, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2514, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2515, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2515, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2515, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2515, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2515, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2515, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2516, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2516, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2516, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2516, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2516, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2516, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2517, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2517, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2517, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2517, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2517, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2517, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2518, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2518, 101], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2518, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2518, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2518, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2518, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2519, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2519, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2519, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2519, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2519, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2519, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2520, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2520, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2520, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2520, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2520, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2520, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2521, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2521, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2521, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2521, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2521, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2521, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2522, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2522, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2522, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2522, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2522, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2522, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2523, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2523, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2523, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2523, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2523, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2523, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2524, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2524, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2524, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2524, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2524, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2524, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2525, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2525, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2525, 131], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2525, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2525, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2525, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2526, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2526, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2526, 131], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2526, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2526, 101], "queries": 22, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2526, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2527, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2527, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2527, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2527, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2527, 101], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2527, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2528, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2528, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2528, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2528, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2528, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2528, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2529, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2529, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2529, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2529, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2529, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2529, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2530, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2530, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2530, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2530, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2530, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2530, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2531, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2531, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2531, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2531, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2531, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2531, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2532, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2532, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2532, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2532, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2532, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2532, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2533, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2533, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2533, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2533, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2533, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2533, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2534, 73], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2534, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2534, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2534, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2534, 101], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2534, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2535, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2535, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2535, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2535, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2535, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2535, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2536, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2536, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2536, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2536, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2536, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2536, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2537, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2537, 101], "queries": 23, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2537, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2537, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2537, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2537, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2538, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2538, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2538, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2538, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2538, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2538, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2539, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2539, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2539, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2539, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2539, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2539, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2540, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2540, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2540, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2540, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2540, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2540, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2541, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2541, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2541, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2541, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2541, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2541, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2542, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2542, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2542, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2542, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2542, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2542, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2543, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2543, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2543, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2543, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2543, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2543, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2544, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2544, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2544, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2544, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2544, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2544, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2545, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2545, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2545, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2545, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2545, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2545, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2546, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2546, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2546, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2546, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2546, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2546, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2547, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2547, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2547, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2547, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2547, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2547, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2548, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2548, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2548, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2548, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2548, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2548, 131], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2549, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2549, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2549, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2549, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2549, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2549, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2550, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2550, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2550, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2550, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2550, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2550, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2551, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2551, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2551, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2551, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2551, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2551, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2552, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2552, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2552, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2552, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2552, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2552, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2553, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2553, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2553, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2553, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2553, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2553, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2554, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2554, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2554, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2554, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2554, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2554, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2555, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2555, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2555, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2555, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2555, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2555, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2556, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2556, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2556, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2556, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2556, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2556, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2557, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2557, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2557, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2557, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2557, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2557, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2558, 73], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2558, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2558, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2558, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2558, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2558, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2559, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2559, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2559, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2559, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2559, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2559, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2560, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2560, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2560, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2560, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2560, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2560, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2561, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2561, 101], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2561, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2561, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2561, 101], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2561, 131], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2562, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2562, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2562, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2562, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2562, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2562, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2563, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2563, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2563, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2563, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2563, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2563, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2564, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2564, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2564, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2564, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2564, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2564, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2565, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2565, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2565, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2565, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2565, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2565, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2566, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2566, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2566, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2566, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2566, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2566, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2567, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2567, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2567, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2567, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2567, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2567, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2568, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2568, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2568, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2568, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2568, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2568, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2569, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2569, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2569, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2569, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2569, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2569, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2576, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2576, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2576, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2576, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2576, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2576, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2577, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2577, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2577, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2577, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2577, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2577, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2578, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2578, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2578, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2578, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2578, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2578, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2579, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2579, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2579, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2579, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2579, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2579, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2580, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2580, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2580, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2580, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2580, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2580, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2581, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2581, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2581, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2581, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2581, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2581, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2582, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2582, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2582, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2582, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2582, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2582, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2583, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2583, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2583, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2583, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2583, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2583, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2584, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2584, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2584, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2584, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2584, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2584, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2585, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2585, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2585, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2585, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2585, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2585, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2586, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2586, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2586, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2586, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2586, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2586, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2587, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2587, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2587, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2587, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2587, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2587, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2588, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2588, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2588, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2588, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2588, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2588, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2604, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2604, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2604, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2604, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2604, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2604, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2605, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2605, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2605, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2605, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2605, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2605, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2606, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2606, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2606, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2606, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2606, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2606, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2607, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2607, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2607, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2607, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2607, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2607, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2612, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2612, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2612, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2612, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2612, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2612, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2627, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2627, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2627, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2627, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2627, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2627, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2628, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2628, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2628, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2628, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2628, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2628, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2629, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2629, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2629, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2629, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2629, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2629, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2630, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2630, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2630, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2630, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2630, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2630, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2631, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2631, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2631, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2631, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2631, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2631, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2632, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2632, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2632, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2632, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2632, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2632, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2633, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2633, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2633, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2633, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2633, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2633, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2634, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2634, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2634, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2634, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2634, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2634, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2635, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2635, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2635, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2635, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2635, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2635, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2636, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2636, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2636, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2636, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2636, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2636, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2637, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2637, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2637, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2637, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2637, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2637, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2638, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2638, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2638, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2638, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2638, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2638, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2639, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2639, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2639, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2639, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2639, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2639, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2640, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2640, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2640, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2640, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2640, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2640, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2641, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2641, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2641, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2641, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2641, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2641, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2642, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2642, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2642, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2642, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2642, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2642, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2643, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2643, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2643, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2643, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2643, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2643, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2644, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2644, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2644, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2644, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2644, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2644, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2645, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2645, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2645, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2645, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2645, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2645, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2646, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2646, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2646, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2646, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2646, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2646, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2647, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2647, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2647, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2647, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2647, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2647, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2648, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2648, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2648, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2648, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2648, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2648, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2649, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2649, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2649, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2649, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2649, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2649, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2650, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2650, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2650, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2650, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2650, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2650, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2651, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2651, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2651, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2651, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2651, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2651, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2652, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2652, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2652, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2652, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2652, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2652, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2653, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2653, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2653, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2653, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2653, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2653, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2654, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2654, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2654, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2654, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2654, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2654, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2655, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2655, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2655, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2655, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2655, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2655, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2656, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2656, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2656, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2656, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2656, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2656, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2657, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2657, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2657, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2657, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2657, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2657, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2658, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2658, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2658, 131], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2658, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2658, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2658, 131], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2659, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2659, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2659, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2659, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2659, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2659, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2660, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2660, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2660, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2660, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2660, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2660, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2661, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2661, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2661, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2661, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2661, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2661, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2662, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2662, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2662, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2662, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2662, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2662, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2663, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2663, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2663, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2663, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2663, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2663, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2664, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2664, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2664, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2664, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2664, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2664, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2665, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2665, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2665, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2665, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2665, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2665, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2666, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2666, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2666, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2666, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2666, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2666, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2667, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2667, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2667, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2667, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2667, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2667, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2668, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2668, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2668, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2668, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2668, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2668, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2669, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2669, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2669, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2669, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2669, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2669, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2670, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2670, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2670, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2670, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2670, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2670, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2671, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2671, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2671, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2671, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2671, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2671, 131], "queries": 21, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2672, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2672, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2672, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2672, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2672, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2672, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2673, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2673, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2673, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2673, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2673, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2673, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2674, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2674, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2674, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2674, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2674, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2674, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2675, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2675, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2675, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2675, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2675, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2675, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2676, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2676, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2676, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2676, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2676, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2676, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2677, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2677, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2677, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2677, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2677, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2677, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2678, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2678, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2678, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2678, 73], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2678, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2678, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2679, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2679, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2679, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2679, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2679, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2679, 131], "queries": 58, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2680, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2680, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2680, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2680, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2680, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2680, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2681, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2681, 101], "queries": 22, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2681, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2681, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2681, 101], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2681, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2682, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2682, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2682, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2682, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2682, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2682, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2683, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2683, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2683, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2683, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2683, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2683, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2684, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2684, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2684, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2684, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2684, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2684, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2685, 73], "queries": 44, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2685, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2685, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2685, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2685, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2685, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2686, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2686, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2686, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2686, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2686, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2686, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2687, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2687, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2687, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2687, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2687, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2687, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2688, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2688, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2688, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2688, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2688, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2688, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2689, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2689, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2689, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2689, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2689, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2689, 131], "queries": 59, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2690, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2690, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2690, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2690, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2690, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2690, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2691, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2691, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2691, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2691, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2691, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2691, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2692, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2692, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2692, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2692, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2692, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2692, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2693, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2693, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2693, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2693, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2693, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2693, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2694, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2694, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2694, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2694, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2694, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2694, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2695, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2695, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2695, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2695, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2695, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2695, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2696, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2696, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2696, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2696, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2696, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2696, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2697, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2697, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2697, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2697, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2697, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2697, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2698, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2698, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2698, 131], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2698, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2698, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2698, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2699, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2699, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2699, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2699, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2699, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2699, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2700, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2700, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2700, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2700, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2700, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2700, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2701, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2701, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2701, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2701, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2701, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2701, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2702, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2702, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2702, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2702, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2702, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2702, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2703, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2703, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2703, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2703, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2703, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2703, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2704, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2704, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2704, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2704, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2704, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2704, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2705, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2705, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2705, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2705, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2705, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2705, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2706, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2706, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2706, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2706, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2706, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2706, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2707, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2707, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2707, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2707, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2707, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2707, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2708, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2708, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2708, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2708, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2708, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2708, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2709, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2709, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2709, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2709, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2709, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2709, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2710, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2710, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2710, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2710, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2710, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2710, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2711, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2711, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2711, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2711, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2711, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2711, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2712, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2712, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2712, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2712, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2712, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2712, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2713, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2713, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2713, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2713, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2713, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2713, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2714, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2714, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2714, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2714, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2714, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2714, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2715, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2715, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2715, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2715, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2715, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2715, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2716, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2716, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2716, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2716, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2716, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2716, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2717, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2717, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2717, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2717, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2717, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2717, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2718, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2718, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2718, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2718, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2718, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2718, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2719, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2719, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2719, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2719, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2719, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2719, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2720, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2720, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2720, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2720, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2720, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2720, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2721, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2721, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2721, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2721, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2721, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2721, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2722, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2722, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2722, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2722, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2722, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2722, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2723, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2723, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2723, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2723, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2723, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2723, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2724, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2724, 101], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2724, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2724, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2724, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2724, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2725, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2725, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2725, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2725, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2725, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2725, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2726, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2726, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2726, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2726, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2726, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2726, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2727, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2727, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2727, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2727, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2727, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2727, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2728, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2728, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2728, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2728, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2728, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2728, 131], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2729, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2729, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2729, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2729, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2729, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2729, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2730, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2730, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2730, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2730, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2730, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2730, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2731, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2731, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2731, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2731, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2731, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2731, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2732, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2732, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2732, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2732, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2732, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2732, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2733, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2733, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2733, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2733, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2733, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2733, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2734, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2734, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2734, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2734, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2734, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2734, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2735, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2735, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2735, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2735, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2735, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2735, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2736, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2736, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2736, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2736, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2736, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2736, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2737, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2737, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2737, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2737, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2737, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2737, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2738, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2738, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2738, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2738, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2738, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2738, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2739, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2739, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2739, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2739, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2739, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2739, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2740, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2740, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2740, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2740, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2740, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2740, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2741, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2741, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2741, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2741, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2741, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2741, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2742, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2742, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2742, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2742, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2742, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2742, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2743, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2743, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2743, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2743, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2743, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2743, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2744, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2744, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2744, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2744, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2744, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2744, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2745, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2745, 101], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2745, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2745, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2745, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2745, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2746, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2746, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2746, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2746, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2746, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2746, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2747, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2747, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2747, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2747, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2747, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2747, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2748, 73], "queries": 26, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2748, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2748, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2748, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2748, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2748, 131], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2749, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2749, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2749, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2749, 73], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2749, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2749, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2750, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2750, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2750, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2750, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2750, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2750, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2751, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2751, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2751, 131], "queries": 25, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2751, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2751, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2751, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2752, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2752, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2752, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2752, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2752, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2752, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2753, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2753, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2753, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2753, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2753, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2753, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2754, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2754, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2754, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2754, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2754, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2754, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2755, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2755, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2755, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2755, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2755, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2755, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2756, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2756, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2756, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2756, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2756, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2756, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2757, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2757, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2757, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2757, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2757, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2757, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2758, 73], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2758, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2758, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2758, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2758, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2758, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2759, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2759, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2759, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2759, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2759, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2759, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2760, 73], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2760, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2760, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2760, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2760, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2760, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2761, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2761, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2761, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2761, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2761, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2761, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2762, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2762, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2762, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2762, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2762, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2762, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2763, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2763, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2763, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2763, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2763, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2763, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2764, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2764, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2764, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2764, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2764, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2764, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2765, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2765, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2765, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2765, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2765, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2765, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2766, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2766, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2766, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2766, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2766, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2766, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2767, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2767, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2767, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2767, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2767, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2767, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2768, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2768, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2768, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2768, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2768, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2768, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2769, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2769, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2769, 131], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2769, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2769, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2769, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2770, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2770, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2770, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2770, 73], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2770, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2770, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2771, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2771, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2771, 131], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2771, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2771, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2771, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2772, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2772, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2772, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2772, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2772, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2772, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2773, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2773, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2773, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2773, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2773, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2773, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2774, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2774, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2774, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2774, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2774, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2774, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2775, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2775, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2775, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2775, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2775, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2775, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2776, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2776, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2776, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2776, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2776, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2776, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2777, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2777, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2777, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2777, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2777, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2777, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2778, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2778, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2778, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2778, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2778, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2778, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2779, 73], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2779, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2779, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2779, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2779, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2779, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2780, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2780, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2780, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2780, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2780, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2780, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2781, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2781, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2781, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2781, 73], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2781, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2781, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2782, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2782, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2782, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2782, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2782, 101], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2782, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2783, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2783, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2783, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2783, 73], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2783, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2783, 131], "queries": 56, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2785, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2785, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2785, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2785, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2785, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2785, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2786, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2786, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2786, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2786, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2786, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2786, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2787, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2787, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2787, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2787, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2787, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2787, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2788, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2788, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2788, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2788, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2788, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2788, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2789, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2789, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2789, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2789, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2789, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2789, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2790, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2790, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2790, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2790, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2790, 101], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2790, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2791, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2791, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2791, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2791, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2791, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2791, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2792, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2792, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2792, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2792, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2792, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2792, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2793, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2793, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2793, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2793, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2793, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2793, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2794, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2794, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2794, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2794, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2794, 101], "queries": 57, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2794, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2795, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2795, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2795, 131], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2795, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2795, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2795, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2796, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2796, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2796, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2796, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2796, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2796, 131], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2797, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2797, 101], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2797, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2797, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2797, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2797, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2798, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2798, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2798, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2798, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2798, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2798, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2799, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2799, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2799, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2799, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2799, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2799, 131], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2800, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2800, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2800, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2800, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2800, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2800, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2801, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2801, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2801, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2801, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2801, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2801, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2802, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2802, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2802, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2802, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2802, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2802, 131], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2803, 73], "queries": 25, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2803, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2803, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2803, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2803, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2803, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2804, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2804, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2804, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2804, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2804, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2804, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2805, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2805, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2805, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2805, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2805, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2805, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2806, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2806, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2806, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2806, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2806, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2806, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2807, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2807, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2807, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2807, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2807, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2807, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2808, 73], "queries": 26, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2808, 101], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2808, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2808, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2808, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2808, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2809, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2809, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2809, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2809, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2809, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2809, 131], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2810, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2810, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2810, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2810, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2810, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2810, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2811, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2811, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2811, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2811, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2811, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2811, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2812, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2812, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2812, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2812, 73], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2812, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2812, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2813, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2813, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2813, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2813, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2813, 101], "queries": 46, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2813, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2814, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2814, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2814, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2814, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2814, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2814, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2815, 73], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2815, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2815, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2815, 73], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2815, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2815, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2816, 73], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2816, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2816, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2816, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2816, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2816, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2817, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2817, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2817, 131], "queries": 29, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2817, 73], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2817, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2817, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2818, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2818, 101], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2818, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2818, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2818, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2818, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2819, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2819, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2819, 131], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2819, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2819, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2819, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2820, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2820, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2820, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2820, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2820, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2820, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2821, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2821, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2821, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2821, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2821, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2821, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2822, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2822, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2822, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2822, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2822, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2822, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2823, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2823, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2823, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2823, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2823, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2823, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2824, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2824, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2824, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2824, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2824, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2824, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2825, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2825, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2825, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2825, 73], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2825, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2825, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2826, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2826, 101], "queries": 41, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2826, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2826, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2826, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2826, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2827, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2827, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2827, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2827, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2827, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2827, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2828, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2828, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2828, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2828, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2828, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2828, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2829, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2829, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2829, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2829, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2829, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2829, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2830, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2830, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2830, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2830, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2830, 101], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2830, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2831, 73], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2831, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2831, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2831, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2831, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2831, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2832, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2832, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2832, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2832, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2832, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2832, 131], "queries": 54, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2833, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2833, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2833, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2833, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2833, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2833, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2834, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2834, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2834, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2834, 73], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2834, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2834, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2835, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2835, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2835, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2835, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2835, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2835, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2836, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2836, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2836, 131], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2836, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2836, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2836, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2837, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2837, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2837, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2837, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2837, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2837, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2838, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2838, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2838, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2838, 73], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2838, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2838, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2839, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2839, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2839, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2839, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2839, 101], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2839, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2840, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2840, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2840, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2840, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2840, 101], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2840, 131], "queries": 45, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2841, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2841, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2841, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2841, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2841, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2841, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2842, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2842, 101], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2842, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2842, 73], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2842, 101], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2842, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2843, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2843, 101], "queries": 24, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2843, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2843, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2843, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2843, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2844, 73], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2844, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2844, 131], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2844, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2844, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2844, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2845, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2845, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2845, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2845, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2845, 101], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2845, 131], "queries": 47, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2846, 73], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2846, 101], "queries": 42, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2846, 131], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2846, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2846, 101], "queries": 48, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2846, 131], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2847, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2847, 101], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2847, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2847, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2847, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2847, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2848, 73], "queries": 32, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2848, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2848, 131], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2848, 73], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2848, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2848, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2849, 73], "queries": 28, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2849, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2849, 131], "queries": 43, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2849, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2849, 101], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2849, 131], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2850, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2850, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2850, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2850, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2850, 101], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2850, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2851, 73], "queries": 40, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2851, 101], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2851, 131], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2851, 73], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2851, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2851, 131], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2852, 73], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2852, 101], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2852, 131], "queries": 31, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2852, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2852, 101], "queries": 49, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2852, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2853, 73], "queries": 30, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2853, 101], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2853, 131], "queries": 38, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2853, 73], "queries": 55, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2853, 101], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2853, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2854, 73], "queries": 36, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2854, 101], "queries": 37, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2854, 131], "queries": 33, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2854, 73], "queries": 52, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2854, 101], "queries": 53, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2854, 131], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2855, 73], "queries": 39, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2855, 101], "queries": 35, "identical": true}
{"key": ["metr_observed", 0.3, "random", 2855, 131], "queries": 34, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2855, 73], "queries": 51, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2855, 101], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.3, "localized", 2855, 131], "queries": 50, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2284, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2284, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2284, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2284, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2284, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2284, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2285, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2285, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2285, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2285, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2285, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2285, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2286, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2286, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2286, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2286, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2286, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2286, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2287, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2287, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2287, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2287, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2287, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2287, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2288, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2288, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2288, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2288, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2288, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2288, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2289, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2289, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2289, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2289, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2289, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2289, 131], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2290, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2290, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2290, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2290, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2290, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2290, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2291, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2291, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2291, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2291, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2291, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2291, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2292, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2292, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2292, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2292, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2292, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2292, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2294, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2294, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2294, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2294, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2294, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2294, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2295, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2295, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2295, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2295, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2295, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2295, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2296, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2296, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2296, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2296, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2296, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2296, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2297, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2297, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2297, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2297, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2297, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2297, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2298, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2298, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2298, 131], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2298, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2298, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2298, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2299, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2299, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2299, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2299, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2299, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2299, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2300, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2300, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2300, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2300, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2300, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2300, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2301, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2301, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2301, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2301, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2301, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2301, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2302, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2302, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2302, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2302, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2302, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2302, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2303, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2303, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2303, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2303, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2303, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2303, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2304, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2304, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2304, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2304, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2304, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2304, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2305, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2305, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2305, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2305, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2305, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2305, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2306, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2306, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2306, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2306, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2306, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2306, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2307, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2307, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2307, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2307, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2307, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2307, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2308, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2308, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2308, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2308, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2308, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2308, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2309, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2309, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2309, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2309, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2309, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2309, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2310, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2310, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2310, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2310, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2310, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2310, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2311, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2311, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2311, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2311, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2311, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2311, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2312, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2312, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2312, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2312, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2312, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2312, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2313, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2313, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2313, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2313, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2313, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2313, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2315, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2315, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2315, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2315, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2315, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2315, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2316, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2316, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2316, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2316, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2316, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2316, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2317, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2317, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2317, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2317, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2317, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2317, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2319, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2319, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2319, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2319, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2319, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2319, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2320, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2320, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2320, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2320, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2320, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2320, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2321, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2321, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2321, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2321, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2321, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2321, 131], "queries": 21, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2322, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2322, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2322, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2322, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2322, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2322, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2323, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2323, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2323, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2323, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2323, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2323, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2324, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2324, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2324, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2324, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2324, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2324, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2325, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2325, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2325, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2325, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2325, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2325, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2326, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2326, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2326, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2326, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2326, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2326, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2327, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2327, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2327, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2327, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2327, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2327, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2328, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2328, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2328, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2328, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2328, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2328, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2329, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2329, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2329, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2329, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2329, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2329, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2330, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2330, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2330, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2330, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2330, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2330, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2331, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2331, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2331, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2331, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2331, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2331, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2332, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2332, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2332, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2332, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2332, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2332, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2333, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2333, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2333, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2333, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2333, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2333, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2334, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2334, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2334, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2334, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2334, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2334, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2335, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2335, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2335, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2335, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2335, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2335, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2336, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2336, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2336, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2336, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2336, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2336, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2337, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2337, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2337, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2337, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2337, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2337, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2338, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2338, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2338, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2338, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2338, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2338, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2339, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2339, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2339, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2339, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2339, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2339, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2340, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2340, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2340, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2340, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2340, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2340, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2341, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2341, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2341, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2341, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2341, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2341, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2342, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2342, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2342, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2342, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2342, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2342, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2343, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2343, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2343, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2343, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2343, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2343, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2344, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2344, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2344, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2344, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2344, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2344, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2345, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2345, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2345, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2345, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2345, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2345, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2346, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2346, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2346, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2346, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2346, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2346, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2347, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2347, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2347, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2347, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2347, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2347, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2348, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2348, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2348, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2348, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2348, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2348, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2349, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2349, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2349, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2349, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2349, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2349, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2350, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2350, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2350, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2350, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2350, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2350, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2351, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2351, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2351, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2351, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2351, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2351, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2352, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2352, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2352, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2352, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2352, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2352, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2353, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2353, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2353, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2353, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2353, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2353, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2354, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2354, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2354, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2354, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2354, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2354, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2355, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2355, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2355, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2355, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2355, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2355, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2356, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2356, 101], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2356, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2356, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2356, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2356, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2357, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2357, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2357, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2357, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2357, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2357, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2358, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2358, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2358, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2358, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2358, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2358, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2359, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2359, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2359, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2359, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2359, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2359, 131], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2361, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2361, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2361, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2361, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2361, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2361, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2362, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2362, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2362, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2362, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2362, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2362, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2363, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2363, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2363, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2363, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2363, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2363, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2365, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2365, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2365, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2365, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2365, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2365, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2366, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2366, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2366, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2366, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2366, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2366, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2367, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2367, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2367, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2367, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2367, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2367, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2368, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2368, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2368, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2368, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2368, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2368, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2369, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2369, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2369, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2369, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2369, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2369, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2370, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2370, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2370, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2370, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2370, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2370, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2371, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2371, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2371, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2371, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2371, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2371, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2372, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2372, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2372, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2372, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2372, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2372, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2373, 73], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2373, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2373, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2373, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2373, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2373, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2374, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2374, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2374, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2374, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2374, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2374, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2375, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2375, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2375, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2375, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2375, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2375, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2376, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2376, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2376, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2376, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2376, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2376, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2377, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2377, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2377, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2377, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2377, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2377, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2378, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2378, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2378, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2378, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2378, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2378, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2379, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2379, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2379, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2379, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2379, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2379, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2380, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2380, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2380, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2380, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2380, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2380, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2381, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2381, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2381, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2381, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2381, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2381, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2382, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2382, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2382, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2382, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2382, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2382, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2383, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2383, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2383, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2383, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2383, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2383, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2384, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2384, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2384, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2384, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2384, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2384, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2385, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2385, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2385, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2385, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2385, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2385, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2386, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2386, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2386, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2386, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2386, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2386, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2387, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2387, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2387, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2387, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2387, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2387, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2388, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2388, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2388, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2388, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2388, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2388, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2389, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2389, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2389, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2389, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2389, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2389, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2390, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2390, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2390, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2390, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2390, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2390, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2391, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2391, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2391, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2391, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2391, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2391, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2392, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2392, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2392, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2392, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2392, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2392, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2393, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2393, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2393, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2393, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2393, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2393, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2394, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2394, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2394, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2394, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2394, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2394, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2395, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2395, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2395, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2395, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2395, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2395, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2396, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2396, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2396, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2396, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2396, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2396, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2397, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2397, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2397, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2397, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2397, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2397, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2398, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2398, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2398, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2398, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2398, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2398, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2399, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2399, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2399, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2399, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2399, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2399, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2400, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2400, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2400, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2400, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2400, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2400, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2401, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2401, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2401, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2401, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2401, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2401, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2402, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2402, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2402, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2402, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2402, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2402, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2403, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2403, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2403, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2403, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2403, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2403, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2414, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2414, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2414, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2414, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2414, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2414, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2415, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2415, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2415, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2415, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2415, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2415, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2416, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2416, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2416, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2416, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2416, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2416, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2417, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2417, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2417, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2417, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2417, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2417, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2418, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2418, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2418, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2418, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2418, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2418, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2419, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2419, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2419, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2419, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2419, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2419, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2420, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2420, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2420, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2420, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2420, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2420, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2421, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2421, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2421, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2421, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2421, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2421, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2422, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2422, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2422, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2422, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2422, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2422, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2423, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2423, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2423, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2423, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2423, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2423, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2424, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2424, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2424, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2424, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2424, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2424, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2425, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2425, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2425, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2425, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2425, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2425, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2426, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2426, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2426, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2426, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2426, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2426, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2427, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2427, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2427, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2427, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2427, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2427, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2428, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2428, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2428, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2428, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2428, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2428, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2429, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2429, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2429, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2429, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2429, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2429, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2430, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2430, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2430, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2430, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2430, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2430, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2431, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2431, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2431, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2431, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2431, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2431, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2432, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2432, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2432, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2432, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2432, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2432, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2433, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2433, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2433, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2433, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2433, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2433, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2434, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2434, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2434, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2434, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2434, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2434, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2435, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2435, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2435, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2435, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2435, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2435, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2436, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2436, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2436, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2436, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2436, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2436, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2440, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2440, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2440, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2440, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2440, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2440, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2441, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2441, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2441, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2441, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2441, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2441, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2442, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2442, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2442, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2442, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2442, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2442, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2443, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2443, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2443, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2443, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2443, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2443, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2444, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2444, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2444, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2444, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2444, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2444, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2445, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2445, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2445, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2445, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2445, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2445, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2446, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2446, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2446, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2446, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2446, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2446, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2447, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2447, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2447, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2447, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2447, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2447, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2448, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2448, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2448, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2448, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2448, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2448, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2449, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2449, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2449, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2449, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2449, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2449, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2450, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2450, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2450, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2450, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2450, 101], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2450, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2451, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2451, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2451, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2451, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2451, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2451, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2452, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2452, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2452, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2452, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2452, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2452, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2453, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2453, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2453, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2453, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2453, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2453, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2454, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2454, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2454, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2454, 73], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2454, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2454, 131], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2455, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2455, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2455, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2455, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2455, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2455, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2456, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2456, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2456, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2456, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2456, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2456, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2457, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2457, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2457, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2457, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2457, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2457, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2458, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2458, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2458, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2458, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2458, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2458, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2459, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2459, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2459, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2459, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2459, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2459, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2460, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2460, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2460, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2460, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2460, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2460, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2461, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2461, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2461, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2461, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2461, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2461, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2462, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2462, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2462, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2462, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2462, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2462, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2463, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2463, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2463, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2463, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2463, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2463, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2464, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2464, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2464, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2464, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2464, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2464, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2465, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2465, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2465, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2465, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2465, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2465, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2466, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2466, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2466, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2466, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2466, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2466, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2467, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2467, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2467, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2467, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2467, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2467, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2468, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2468, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2468, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2468, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2468, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2468, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2469, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2469, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2469, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2469, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2469, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2469, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2470, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2470, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2470, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2470, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2470, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2470, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2471, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2471, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2471, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2471, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2471, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2471, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2472, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2472, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2472, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2472, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2472, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2472, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2473, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2473, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2473, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2473, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2473, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2473, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2476, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2476, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2476, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2476, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2476, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2476, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2477, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2477, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2477, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2477, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2477, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2477, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2478, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2478, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2478, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2478, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2478, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2478, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2479, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2479, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2479, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2479, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2479, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2479, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2480, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2480, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2480, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2480, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2480, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2480, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2481, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2481, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2481, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2481, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2481, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2481, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2482, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2482, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2482, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2482, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2482, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2482, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2483, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2483, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2483, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2483, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2483, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2483, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2484, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2484, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2484, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2484, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2484, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2484, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2485, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2485, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2485, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2485, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2485, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2485, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2486, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2486, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2486, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2486, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2486, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2486, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2487, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2487, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2487, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2487, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2487, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2487, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2488, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2488, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2488, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2488, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2488, 101], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2488, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2489, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2489, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2489, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2489, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2489, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2489, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2490, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2490, 101], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2490, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2490, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2490, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2490, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2491, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2491, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2491, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2491, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2491, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2491, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2492, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2492, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2492, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2492, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2492, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2492, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2493, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2493, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2493, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2493, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2493, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2493, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2494, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2494, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2494, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2494, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2494, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2494, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2495, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2495, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2495, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2495, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2495, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2495, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2496, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2496, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2496, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2496, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2496, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2496, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2497, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2497, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2497, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2497, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2497, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2497, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2498, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2498, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2498, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2498, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2498, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2498, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2499, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2499, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2499, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2499, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2499, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2499, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2500, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2500, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2500, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2500, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2500, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2500, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2501, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2501, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2501, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2501, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2501, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2501, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2502, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2502, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2502, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2502, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2502, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2502, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2503, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2503, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2503, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2503, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2503, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2503, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2504, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2504, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2504, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2504, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2504, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2504, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2505, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2505, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2505, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2505, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2505, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2505, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2506, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2506, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2506, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2506, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2506, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2506, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2507, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2507, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2507, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2507, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2507, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2507, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2508, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2508, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2508, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2508, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2508, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2508, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2509, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2509, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2509, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2509, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2509, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2509, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2510, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2510, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2510, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2510, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2510, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2510, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2511, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2511, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2511, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2511, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2511, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2511, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2512, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2512, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2512, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2512, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2512, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2512, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2513, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2513, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2513, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2513, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2513, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2513, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2514, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2514, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2514, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2514, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2514, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2514, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2515, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2515, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2515, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2515, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2515, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2515, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2516, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2516, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2516, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2516, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2516, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2516, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2517, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2517, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2517, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2517, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2517, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2517, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2518, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2518, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2518, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2518, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2518, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2518, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2519, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2519, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2519, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2519, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2519, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2519, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2520, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2520, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2520, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2520, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2520, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2520, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2521, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2521, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2521, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2521, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2521, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2521, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2522, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2522, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2522, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2522, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2522, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2522, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2523, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2523, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2523, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2523, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2523, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2523, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2524, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2524, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2524, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2524, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2524, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2524, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2525, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2525, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2525, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2525, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2525, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2525, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2526, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2526, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2526, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2526, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2526, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2526, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2527, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2527, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2527, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2527, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2527, 101], "queries": 21, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2527, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2528, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2528, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2528, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2528, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2528, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2528, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2529, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2529, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2529, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2529, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2529, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2529, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2530, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2530, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2530, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2530, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2530, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2530, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2531, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2531, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2531, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2531, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2531, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2531, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2532, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2532, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2532, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2532, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2532, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2532, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2533, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2533, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2533, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2533, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2533, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2533, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2534, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2534, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2534, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2534, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2534, 101], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2534, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2535, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2535, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2535, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2535, 73], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2535, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2535, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2536, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2536, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2536, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2536, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2536, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2536, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2537, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2537, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2537, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2537, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2537, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2537, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2538, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2538, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2538, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2538, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2538, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2538, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2539, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2539, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2539, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2539, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2539, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2539, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2540, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2540, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2540, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2540, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2540, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2540, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2541, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2541, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2541, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2541, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2541, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2541, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2542, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2542, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2542, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2542, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2542, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2542, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2543, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2543, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2543, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2543, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2543, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2543, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2544, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2544, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2544, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2544, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2544, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2544, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2545, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2545, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2545, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2545, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2545, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2545, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2546, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2546, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2546, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2546, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2546, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2546, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2547, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2547, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2547, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2547, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2547, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2547, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2548, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2548, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2548, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2548, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2548, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2548, 131], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2549, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2549, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2549, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2549, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2549, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2549, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2550, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2550, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2550, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2550, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2550, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2550, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2551, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2551, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2551, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2551, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2551, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2551, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2552, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2552, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2552, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2552, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2552, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2552, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2553, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2553, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2553, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2553, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2553, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2553, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2554, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2554, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2554, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2554, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2554, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2554, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2555, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2555, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2555, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2555, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2555, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2555, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2556, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2556, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2556, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2556, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2556, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2556, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2557, 73], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2557, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2557, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2557, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2557, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2557, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2558, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2558, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2558, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2558, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2558, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2558, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2559, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2559, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2559, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2559, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2559, 101], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2559, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2560, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2560, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2560, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2560, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2560, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2560, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2561, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2561, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2561, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2561, 73], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2561, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2561, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2562, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2562, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2562, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2562, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2562, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2562, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2563, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2563, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2563, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2563, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2563, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2563, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2564, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2564, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2564, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2564, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2564, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2564, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2565, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2565, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2565, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2565, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2565, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2565, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2566, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2566, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2566, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2566, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2566, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2566, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2567, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2567, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2567, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2567, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2567, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2567, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2568, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2568, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2568, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2568, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2568, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2568, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2569, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2569, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2569, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2569, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2569, 101], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2569, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2576, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2576, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2576, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2576, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2576, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2576, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2577, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2577, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2577, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2577, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2577, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2577, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2578, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2578, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2578, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2578, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2578, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2578, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2579, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2579, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2579, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2579, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2579, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2579, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2580, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2580, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2580, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2580, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2580, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2580, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2581, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2581, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2581, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2581, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2581, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2581, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2582, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2582, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2582, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2582, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2582, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2582, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2583, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2583, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2583, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2583, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2583, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2583, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2584, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2584, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2584, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2584, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2584, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2584, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2585, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2585, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2585, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2585, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2585, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2585, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2586, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2586, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2586, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2586, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2586, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2586, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2587, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2587, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2587, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2587, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2587, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2587, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2588, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2588, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2588, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2588, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2588, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2588, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2604, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2604, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2604, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2604, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2604, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2604, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2605, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2605, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2605, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2605, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2605, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2605, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2606, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2606, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2606, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2606, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2606, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2606, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2607, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2607, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2607, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2607, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2607, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2607, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2612, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2612, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2612, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2612, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2612, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2612, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2627, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2627, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2627, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2627, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2627, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2627, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2628, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2628, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2628, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2628, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2628, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2628, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2629, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2629, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2629, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2629, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2629, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2629, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2630, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2630, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2630, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2630, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2630, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2630, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2631, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2631, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2631, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2631, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2631, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2631, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2632, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2632, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2632, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2632, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2632, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2632, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2633, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2633, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2633, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2633, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2633, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2633, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2634, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2634, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2634, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2634, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2634, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2634, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2635, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2635, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2635, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2635, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2635, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2635, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2636, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2636, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2636, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2636, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2636, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2636, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2637, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2637, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2637, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2637, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2637, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2637, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2638, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2638, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2638, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2638, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2638, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2638, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2639, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2639, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2639, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2639, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2639, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2639, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2640, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2640, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2640, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2640, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2640, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2640, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2641, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2641, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2641, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2641, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2641, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2641, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2642, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2642, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2642, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2642, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2642, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2642, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2643, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2643, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2643, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2643, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2643, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2643, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2644, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2644, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2644, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2644, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2644, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2644, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2645, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2645, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2645, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2645, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2645, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2645, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2646, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2646, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2646, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2646, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2646, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2646, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2647, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2647, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2647, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2647, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2647, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2647, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2648, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2648, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2648, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2648, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2648, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2648, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2649, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2649, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2649, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2649, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2649, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2649, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2650, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2650, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2650, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2650, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2650, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2650, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2651, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2651, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2651, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2651, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2651, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2651, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2652, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2652, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2652, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2652, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2652, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2652, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2653, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2653, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2653, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2653, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2653, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2653, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2654, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2654, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2654, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2654, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2654, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2654, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2655, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2655, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2655, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2655, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2655, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2655, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2656, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2656, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2656, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2656, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2656, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2656, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2657, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2657, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2657, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2657, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2657, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2657, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2658, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2658, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2658, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2658, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2658, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2658, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2659, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2659, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2659, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2659, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2659, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2659, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2660, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2660, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2660, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2660, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2660, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2660, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2661, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2661, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2661, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2661, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2661, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2661, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2662, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2662, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2662, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2662, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2662, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2662, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2663, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2663, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2663, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2663, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2663, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2663, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2664, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2664, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2664, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2664, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2664, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2664, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2665, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2665, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2665, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2665, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2665, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2665, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2666, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2666, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2666, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2666, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2666, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2666, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2667, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2667, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2667, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2667, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2667, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2667, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2668, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2668, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2668, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2668, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2668, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2668, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2669, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2669, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2669, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2669, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2669, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2669, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2670, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2670, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2670, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2670, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2670, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2670, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2671, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2671, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2671, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2671, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2671, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2671, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2672, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2672, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2672, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2672, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2672, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2672, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2673, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2673, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2673, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2673, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2673, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2673, 131], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2674, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2674, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2674, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2674, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2674, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2674, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2675, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2675, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2675, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2675, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2675, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2675, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2676, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2676, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2676, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2676, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2676, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2676, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2677, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2677, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2677, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2677, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2677, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2677, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2678, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2678, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2678, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2678, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2678, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2678, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2679, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2679, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2679, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2679, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2679, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2679, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2680, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2680, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2680, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2680, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2680, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2680, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2681, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2681, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2681, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2681, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2681, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2681, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2682, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2682, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2682, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2682, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2682, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2682, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2683, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2683, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2683, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2683, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2683, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2683, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2684, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2684, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2684, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2684, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2684, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2684, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2685, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2685, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2685, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2685, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2685, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2685, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2686, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2686, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2686, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2686, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2686, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2686, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2687, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2687, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2687, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2687, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2687, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2687, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2688, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2688, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2688, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2688, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2688, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2688, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2689, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2689, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2689, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2689, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2689, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2689, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2690, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2690, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2690, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2690, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2690, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2690, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2691, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2691, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2691, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2691, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2691, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2691, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2692, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2692, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2692, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2692, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2692, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2692, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2693, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2693, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2693, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2693, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2693, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2693, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2694, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2694, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2694, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2694, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2694, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2694, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2695, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2695, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2695, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2695, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2695, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2695, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2696, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2696, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2696, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2696, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2696, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2696, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2697, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2697, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2697, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2697, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2697, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2697, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2698, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2698, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2698, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2698, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2698, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2698, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2699, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2699, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2699, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2699, 73], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2699, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2699, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2700, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2700, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2700, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2700, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2700, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2700, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2701, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2701, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2701, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2701, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2701, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2701, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2702, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2702, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2702, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2702, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2702, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2702, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2703, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2703, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2703, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2703, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2703, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2703, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2704, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2704, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2704, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2704, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2704, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2704, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2705, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2705, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2705, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2705, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2705, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2705, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2706, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2706, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2706, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2706, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2706, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2706, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2707, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2707, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2707, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2707, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2707, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2707, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2708, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2708, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2708, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2708, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2708, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2708, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2709, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2709, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2709, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2709, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2709, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2709, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2710, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2710, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2710, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2710, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2710, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2710, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2711, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2711, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2711, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2711, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2711, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2711, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2712, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2712, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2712, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2712, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2712, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2712, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2713, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2713, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2713, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2713, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2713, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2713, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2714, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2714, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2714, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2714, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2714, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2714, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2715, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2715, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2715, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2715, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2715, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2715, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2716, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2716, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2716, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2716, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2716, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2716, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2717, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2717, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2717, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2717, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2717, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2717, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2718, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2718, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2718, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2718, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2718, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2718, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2719, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2719, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2719, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2719, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2719, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2719, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2720, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2720, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2720, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2720, 73], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2720, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2720, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2721, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2721, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2721, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2721, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2721, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2721, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2722, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2722, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2722, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2722, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2722, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2722, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2723, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2723, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2723, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2723, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2723, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2723, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2724, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2724, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2724, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2724, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2724, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2724, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2725, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2725, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2725, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2725, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2725, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2725, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2726, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2726, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2726, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2726, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2726, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2726, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2727, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2727, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2727, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2727, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2727, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2727, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2728, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2728, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2728, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2728, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2728, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2728, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2729, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2729, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2729, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2729, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2729, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2729, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2730, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2730, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2730, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2730, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2730, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2730, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2731, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2731, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2731, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2731, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2731, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2731, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2732, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2732, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2732, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2732, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2732, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2732, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2733, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2733, 101], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2733, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2733, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2733, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2733, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2734, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2734, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2734, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2734, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2734, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2734, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2735, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2735, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2735, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2735, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2735, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2735, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2736, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2736, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2736, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2736, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2736, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2736, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2737, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2737, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2737, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2737, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2737, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2737, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2738, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2738, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2738, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2738, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2738, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2738, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2739, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2739, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2739, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2739, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2739, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2739, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2740, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2740, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2740, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2740, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2740, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2740, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2741, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2741, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2741, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2741, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2741, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2741, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2742, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2742, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2742, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2742, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2742, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2742, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2743, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2743, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2743, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2743, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2743, 101], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2743, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2744, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2744, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2744, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2744, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2744, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2744, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2745, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2745, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2745, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2745, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2745, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2745, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2746, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2746, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2746, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2746, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2746, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2746, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2747, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2747, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2747, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2747, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2747, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2747, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2748, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2748, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2748, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2748, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2748, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2748, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2749, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2749, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2749, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2749, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2749, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2749, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2750, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2750, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2750, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2750, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2750, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2750, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2751, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2751, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2751, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2751, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2751, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2751, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2752, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2752, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2752, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2752, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2752, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2752, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2753, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2753, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2753, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2753, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2753, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2753, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2754, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2754, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2754, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2754, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2754, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2754, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2755, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2755, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2755, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2755, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2755, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2755, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2756, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2756, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2756, 131], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2756, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2756, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2756, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2757, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2757, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2757, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2757, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2757, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2757, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2758, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2758, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2758, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2758, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2758, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2758, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2759, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2759, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2759, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2759, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2759, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2759, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2760, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2760, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2760, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2760, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2760, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2760, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2761, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2761, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2761, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2761, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2761, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2761, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2762, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2762, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2762, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2762, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2762, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2762, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2763, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2763, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2763, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2763, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2763, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2763, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2764, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2764, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2764, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2764, 73], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2764, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2764, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2765, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2765, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2765, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2765, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2765, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2765, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2766, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2766, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2766, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2766, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2766, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2766, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2767, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2767, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2767, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2767, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2767, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2767, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2768, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2768, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2768, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2768, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2768, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2768, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2769, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2769, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2769, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2769, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2769, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2769, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2770, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2770, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2770, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2770, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2770, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2770, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2771, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2771, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2771, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2771, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2771, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2771, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2772, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2772, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2772, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2772, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2772, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2772, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2773, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2773, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2773, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2773, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2773, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2773, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2774, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2774, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2774, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2774, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2774, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2774, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2775, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2775, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2775, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2775, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2775, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2775, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2776, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2776, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2776, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2776, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2776, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2776, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2777, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2777, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2777, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2777, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2777, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2777, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2778, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2778, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2778, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2778, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2778, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2778, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2779, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2779, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2779, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2779, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2779, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2779, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2780, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2780, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2780, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2780, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2780, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2780, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2781, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2781, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2781, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2781, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2781, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2781, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2782, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2782, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2782, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2782, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2782, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2782, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2783, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2783, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2783, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2783, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2783, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2783, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2785, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2785, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2785, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2785, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2785, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2785, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2786, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2786, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2786, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2786, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2786, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2786, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2787, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2787, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2787, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2787, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2787, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2787, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2788, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2788, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2788, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2788, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2788, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2788, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2789, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2789, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2789, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2789, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2789, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2789, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2790, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2790, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2790, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2790, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2790, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2790, 131], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2791, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2791, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2791, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2791, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2791, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2791, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2792, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2792, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2792, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2792, 73], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2792, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2792, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2793, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2793, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2793, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2793, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2793, 101], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2793, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2794, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2794, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2794, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2794, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2794, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2794, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2795, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2795, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2795, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2795, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2795, 101], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2795, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2796, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2796, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2796, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2796, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2796, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2796, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2797, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2797, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2797, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2797, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2797, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2797, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2798, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2798, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2798, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2798, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2798, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2798, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2799, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2799, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2799, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2799, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2799, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2799, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2800, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2800, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2800, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2800, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2800, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2800, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2801, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2801, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2801, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2801, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2801, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2801, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2802, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2802, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2802, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2802, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2802, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2802, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2803, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2803, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2803, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2803, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2803, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2803, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2804, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2804, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2804, 131], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2804, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2804, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2804, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2805, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2805, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2805, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2805, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2805, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2805, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2806, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2806, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2806, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2806, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2806, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2806, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2807, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2807, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2807, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2807, 73], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2807, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2807, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2808, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2808, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2808, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2808, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2808, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2808, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2809, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2809, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2809, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2809, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2809, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2809, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2810, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2810, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2810, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2810, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2810, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2810, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2811, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2811, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2811, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2811, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2811, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2811, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2812, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2812, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2812, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2812, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2812, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2812, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2813, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2813, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2813, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2813, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2813, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2813, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2814, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2814, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2814, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2814, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2814, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2814, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2815, 73], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2815, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2815, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2815, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2815, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2815, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2816, 73], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2816, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2816, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2816, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2816, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2816, 131], "queries": 19, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2817, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2817, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2817, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2817, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2817, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2817, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2818, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2818, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2818, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2818, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2818, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2818, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2819, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2819, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2819, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2819, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2819, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2819, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2820, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2820, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2820, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2820, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2820, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2820, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2821, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2821, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2821, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2821, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2821, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2821, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2822, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2822, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2822, 131], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2822, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2822, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2822, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2823, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2823, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2823, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2823, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2823, 101], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2823, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2824, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2824, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2824, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2824, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2824, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2824, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2825, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2825, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2825, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2825, 73], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2825, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2825, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2826, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2826, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2826, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2826, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2826, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2826, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2827, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2827, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2827, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2827, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2827, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2827, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2828, 73], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2828, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2828, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2828, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2828, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2828, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2829, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2829, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2829, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2829, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2829, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2829, 131], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2830, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2830, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2830, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2830, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2830, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2830, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2831, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2831, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2831, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2831, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2831, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2831, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2832, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2832, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2832, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2832, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2832, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2832, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2833, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2833, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2833, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2833, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2833, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2833, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2834, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2834, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2834, 131], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2834, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2834, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2834, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2835, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2835, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2835, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2835, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2835, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2835, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2836, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2836, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2836, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2836, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2836, 101], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2836, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2837, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2837, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2837, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2837, 73], "queries": 14, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2837, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2837, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2838, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2838, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2838, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2838, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2838, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2838, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2839, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2839, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2839, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2839, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2839, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2839, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2840, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2840, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2840, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2840, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2840, 101], "queries": 11, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2840, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2841, 73], "queries": 10, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2841, 101], "queries": 9, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2841, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2841, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2841, 101], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2841, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2842, 73], "queries": 12, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2842, 101], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2842, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2842, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2842, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2842, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2843, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2843, 101], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2843, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2843, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2843, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2843, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2844, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2844, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2844, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2844, 73], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2844, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2844, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2845, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2845, 101], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2845, 131], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2845, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2845, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2845, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2846, 73], "queries": 7, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2846, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2846, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2846, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2846, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2846, 131], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2847, 73], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2847, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2847, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2847, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2847, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2847, 131], "queries": 13, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2848, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2848, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2848, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2848, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2848, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2848, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2849, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2849, 101], "queries": 8, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2849, 131], "queries": 3, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2849, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2849, 101], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2849, 131], "queries": 20, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2850, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2850, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2850, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2850, 73], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2850, 101], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2850, 131], "queries": 0, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2851, 73], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2851, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2851, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2851, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2851, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2851, 131], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2852, 73], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2852, 101], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2852, 131], "queries": 5, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2852, 73], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2852, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2852, 131], "queries": 16, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2853, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2853, 101], "queries": 4, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2853, 131], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2853, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2853, 101], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2853, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2854, 73], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2854, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2854, 131], "queries": 1, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2854, 73], "queries": 17, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2854, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2854, 131], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2855, 73], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2855, 101], "queries": 2, "identical": true}
{"key": ["metr_observed", 0.1, "random", 2855, 131], "queries": 6, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2855, 73], "queries": 18, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2855, 101], "queries": 15, "identical": true}
{"key": ["metr_observed", 0.1, "localized", 2855, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.1, "random", 595, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 595, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 595, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 596, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 596, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 596, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 597, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 597, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 597, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 598, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 598, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 598, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 599, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 599, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 599, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 600, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 600, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 600, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 601, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 601, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 601, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 602, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 602, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 602, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 603, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 603, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 603, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 604, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 604, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 604, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 605, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 605, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 605, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 606, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 606, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 606, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 607, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 607, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 607, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 608, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 608, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 608, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 609, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 609, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 609, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 610, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 610, 101], "queries": 5, "identical": true}
{"key": ["montevideo", 0.1, "random", 610, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 611, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 611, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 611, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 612, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 612, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 612, 131], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 613, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 613, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 613, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 614, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 614, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 614, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 615, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 615, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 615, 131], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 616, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 616, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 616, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 617, 73], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 617, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 617, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 618, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 618, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 618, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 619, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 619, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 619, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 620, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 620, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 620, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 621, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 621, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 621, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 622, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 622, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 622, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 623, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 623, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 623, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 624, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 624, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 624, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 625, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 625, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 625, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 626, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 626, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 626, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 627, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 627, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 627, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 628, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 628, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 628, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 629, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 629, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 629, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 630, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 630, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 630, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 631, 73], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 631, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 631, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 632, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 632, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 632, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 633, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 633, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 633, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 634, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 634, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 634, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 635, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 635, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 635, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 636, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 636, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 636, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 637, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 637, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 637, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 638, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 638, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 638, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 639, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 639, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 639, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 640, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 640, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 640, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 641, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 641, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 641, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 642, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 642, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 642, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 643, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 643, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 643, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 644, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 644, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 644, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 645, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 645, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 645, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 646, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 646, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 646, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 647, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 647, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 647, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 648, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 648, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 648, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 649, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 649, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 649, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 650, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 650, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 650, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 651, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 651, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 651, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 652, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 652, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 652, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 653, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 653, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 653, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 654, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 654, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 654, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 655, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 655, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 655, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 656, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 656, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 656, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 657, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 657, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 657, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 658, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 658, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 658, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 659, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 659, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 659, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 660, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 660, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 660, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 661, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 661, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 661, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 662, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 662, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 662, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 663, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 663, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 663, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 664, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 664, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 664, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 665, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 665, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 665, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 666, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 666, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 666, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 667, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 667, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 667, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 668, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 668, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 668, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 669, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 669, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 669, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 670, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 670, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 670, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 671, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 671, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 671, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 672, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 672, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 672, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 673, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 673, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 673, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 674, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 674, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 674, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 675, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 675, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 675, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 676, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 676, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 676, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 677, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 677, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 677, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 678, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 678, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 678, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 679, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 679, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 679, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 680, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 680, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 680, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 681, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 681, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 681, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 682, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 682, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 682, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 683, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 683, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 683, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 684, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 684, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 684, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 685, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 685, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 685, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 686, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 686, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 686, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 687, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 687, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 687, 131], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 688, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 688, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 688, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 689, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 689, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 689, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 690, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 690, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 690, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 691, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 691, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 691, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 692, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 692, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 692, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 693, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 693, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 693, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 694, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 694, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 694, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 695, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 695, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 695, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 696, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 696, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 696, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 697, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 697, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 697, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 698, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 698, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 698, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 699, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 699, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 699, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 700, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 700, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 700, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 701, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 701, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 701, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 702, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 702, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 702, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 703, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 703, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 703, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 704, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 704, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 704, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 705, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 705, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 705, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 706, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 706, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 706, 131], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 707, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 707, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 707, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 708, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 708, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 708, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 709, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 709, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 709, 131], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 710, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 710, 101], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 710, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 711, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 711, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 711, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 712, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 712, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 712, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 713, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 713, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 713, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 714, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 714, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 714, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 715, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 715, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 715, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 716, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 716, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 716, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 717, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 717, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 717, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 718, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 718, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 718, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 719, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 719, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 719, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 720, 73], "queries": 4, "identical": true}
{"key": ["montevideo", 0.1, "random", 720, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 720, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 721, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 721, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 721, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 722, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 722, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 722, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 723, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 723, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 723, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 724, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 724, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 724, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 725, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 725, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 725, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 726, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 726, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 726, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 727, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 727, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 727, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 728, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 728, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 728, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 729, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 729, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 729, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 730, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 730, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 730, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 731, 73], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 731, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 731, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 732, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 732, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 732, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 733, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 733, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 733, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 734, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 734, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 734, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 735, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 735, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 735, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 736, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 736, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 736, 131], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 737, 73], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 737, 101], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 737, 131], "queries": 2, "identical": true}
{"key": ["montevideo", 0.1, "random", 738, 73], "queries": 1, "identical": true}
{"key": ["montevideo", 0.1, "random", 738, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 738, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 739, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 739, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 739, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 740, 73], "queries": 7, "identical": true}
{"key": ["montevideo", 0.1, "random", 740, 101], "queries": 6, "identical": true}
{"key": ["montevideo", 0.1, "random", 740, 131], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 741, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 741, 101], "queries": 3, "identical": true}
{"key": ["montevideo", 0.1, "random", 741, 131], "queries": 11, "identical": true}
{"key": ["montevideo", 0.1, "random", 742, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 742, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 742, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 743, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 743, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "random", 743, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 595, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 595, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 595, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 596, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 596, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 596, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 597, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 597, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 597, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 598, 73], "queries": 41, "identical": true}
{"key": ["montevideo", 0.1, "localized", 598, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 598, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 599, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 599, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 599, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 600, 73], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 600, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 600, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 601, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 601, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 601, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 602, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 602, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 602, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 603, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 603, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 603, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 604, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 604, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 604, 131], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 605, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 605, 101], "queries": 40, "identical": true}
{"key": ["montevideo", 0.1, "localized", 605, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 606, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 606, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 606, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 607, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 607, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 607, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 608, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 608, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 608, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 609, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 609, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 609, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 610, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 610, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 610, 131], "queries": 41, "identical": true}
{"key": ["montevideo", 0.1, "localized", 611, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 611, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 611, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 612, 73], "queries": 29, "identical": true}
{"key": ["montevideo", 0.1, "localized", 612, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 612, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 613, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 613, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 613, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 614, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 614, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 614, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 615, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 615, 101], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 615, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 616, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 616, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 616, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 617, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 617, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 617, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 618, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 618, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 618, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 619, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 619, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 619, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 620, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 620, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 620, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 621, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 621, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 621, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 622, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 622, 101], "queries": 29, "identical": true}
{"key": ["montevideo", 0.1, "localized", 622, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 623, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 623, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 623, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 624, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 624, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 624, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 625, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 625, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 625, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 626, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 626, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 626, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 627, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 627, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 627, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 628, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 628, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 628, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 629, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 629, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 629, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 630, 73], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 630, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 630, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 631, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 631, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 631, 131], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 632, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 632, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 632, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 633, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 633, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 633, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 634, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 634, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 634, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 635, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 635, 101], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 635, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 636, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 636, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 636, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 637, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 637, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 637, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 638, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 638, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 638, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 639, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 639, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 639, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 640, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 640, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 640, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 641, 73], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 641, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 641, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 642, 73], "queries": 41, "identical": true}
{"key": ["montevideo", 0.1, "localized", 642, 101], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 642, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 643, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 643, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 643, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 644, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 644, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 644, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 645, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 645, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 645, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 646, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 646, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 646, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 647, 73], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 647, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 647, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 648, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 648, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 648, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 649, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 649, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 649, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 650, 73], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 650, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 650, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 651, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 651, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 651, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 652, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 652, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 652, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 653, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 653, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 653, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 654, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 654, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 654, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 655, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 655, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 655, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 656, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 656, 101], "queries": 27, "identical": true}
{"key": ["montevideo", 0.1, "localized", 656, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 657, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 657, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 657, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 658, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 658, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 658, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 659, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 659, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 659, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 660, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 660, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 660, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 661, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 661, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 661, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 662, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 662, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 662, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 663, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 663, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 663, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 664, 73], "queries": 29, "identical": true}
{"key": ["montevideo", 0.1, "localized", 664, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 664, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 665, 73], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 665, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 665, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 666, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 666, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 666, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 667, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 667, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 667, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 668, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 668, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 668, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 669, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 669, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 669, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 670, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 670, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 670, 131], "queries": 42, "identical": true}
{"key": ["montevideo", 0.1, "localized", 671, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 671, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 671, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 672, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 672, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 672, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 673, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 673, 101], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 673, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 674, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 674, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 674, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 675, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 675, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 675, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 676, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 676, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 676, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 677, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 677, 101], "queries": 28, "identical": true}
{"key": ["montevideo", 0.1, "localized", 677, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 678, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 678, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 678, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 679, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 679, 101], "queries": 29, "identical": true}
{"key": ["montevideo", 0.1, "localized", 679, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 680, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 680, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 680, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 681, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 681, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 681, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 682, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 682, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 682, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 683, 73], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 683, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 683, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 684, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 684, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 684, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 685, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 685, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 685, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 686, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 686, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 686, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 687, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 687, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 687, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 688, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 688, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 688, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 689, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 689, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 689, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 690, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 690, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 690, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 691, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 691, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 691, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 692, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 692, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 692, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 693, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 693, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 693, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 694, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 694, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 694, 131], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 695, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 695, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 695, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 696, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 696, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 696, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 697, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 697, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 697, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 698, 73], "queries": 28, "identical": true}
{"key": ["montevideo", 0.1, "localized", 698, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 698, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 699, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 699, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 699, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 700, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 700, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 700, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 701, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 701, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 701, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 702, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 702, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 702, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 703, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 703, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 703, 131], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 704, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 704, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 704, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 705, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 705, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 705, 131], "queries": 40, "identical": true}
{"key": ["montevideo", 0.1, "localized", 706, 73], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 706, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 706, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 707, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 707, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 707, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 708, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 708, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 708, 131], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 709, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 709, 101], "queries": 42, "identical": true}
{"key": ["montevideo", 0.1, "localized", 709, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 710, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 710, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 710, 131], "queries": 41, "identical": true}
{"key": ["montevideo", 0.1, "localized", 711, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 711, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 711, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 712, 73], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 712, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 712, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 713, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 713, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 713, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 714, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 714, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 714, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 715, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 715, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 715, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 716, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 716, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 716, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 717, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 717, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 717, 131], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 718, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 718, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 718, 131], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 719, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 719, 101], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 719, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 720, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 720, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 720, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 721, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 721, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 721, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 722, 73], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 722, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 722, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 723, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 723, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 723, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 724, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 724, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 724, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 725, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 725, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 725, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 726, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 726, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 726, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 727, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 727, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 727, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 728, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 728, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 728, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 729, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 729, 101], "queries": 27, "identical": true}
{"key": ["montevideo", 0.1, "localized", 729, 131], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 730, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 730, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 730, 131], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 731, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 731, 101], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 731, 131], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 732, 73], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 732, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 732, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 733, 73], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 733, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 733, 131], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 734, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 734, 101], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 734, 131], "queries": 36, "identical": true}
{"key": ["montevideo", 0.1, "localized", 735, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 735, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.1, "localized", 735, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 736, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 736, 101], "queries": 31, "identical": true}
{"key": ["montevideo", 0.1, "localized", 736, 131], "queries": 29, "identical": true}
{"key": ["montevideo", 0.1, "localized", 737, 73], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 737, 101], "queries": 34, "identical": true}
{"key": ["montevideo", 0.1, "localized", 737, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 738, 73], "queries": 32, "identical": true}
{"key": ["montevideo", 0.1, "localized", 738, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 738, 131], "queries": 39, "identical": true}
{"key": ["montevideo", 0.1, "localized", 739, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.1, "localized", 739, 101], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 739, 131], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 740, 73], "queries": 35, "identical": true}
{"key": ["montevideo", 0.1, "localized", 740, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.1, "localized", 740, 131], "queries": 37, "identical": true}
{"key": ["montevideo", 0.1, "localized", 741, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 741, 101], "queries": 43, "identical": true}
{"key": ["montevideo", 0.1, "localized", 741, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 742, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 742, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 742, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 743, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 743, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.1, "localized", 743, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 595, 73], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 595, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 595, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 596, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 596, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 596, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 597, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 597, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 597, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 598, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 598, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 598, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 599, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 599, 101], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 599, 131], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 600, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 600, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 600, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 601, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 601, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 601, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 602, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 602, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 602, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 603, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 603, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 603, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 604, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 604, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 604, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.3, "random", 605, 73], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 605, 101], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 605, 131], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 606, 73], "queries": 4, "identical": true}
{"key": ["montevideo", 0.3, "random", 606, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 606, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 607, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 607, 101], "queries": 2, "identical": true}
{"key": ["montevideo", 0.3, "random", 607, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 608, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 608, 101], "queries": 33, "identical": true}
{"key": ["montevideo", 0.3, "random", 608, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 609, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 609, 101], "queries": 27, "identical": true}
{"key": ["montevideo", 0.3, "random", 609, 131], "queries": 29, "identical": true}
{"key": ["montevideo", 0.3, "random", 610, 73], "queries": 30, "identical": true}
{"key": ["montevideo", 0.3, "random", 610, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.3, "random", 610, 131], "queries": 42, "identical": true}
{"key": ["montevideo", 0.3, "random", 611, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 611, 101], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 611, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 612, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 612, 101], "queries": 32, "identical": true}
{"key": ["montevideo", 0.3, "random", 612, 131], "queries": 5, "identical": true}
{"key": ["montevideo", 0.3, "random", 613, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 613, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 613, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 614, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 614, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 614, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 615, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 615, 101], "queries": 28, "identical": true}
{"key": ["montevideo", 0.3, "random", 615, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 616, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 616, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 616, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 617, 73], "queries": 27, "identical": true}
{"key": ["montevideo", 0.3, "random", 617, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 617, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 618, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 618, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 618, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 619, 73], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 619, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 619, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 620, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 620, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 620, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 621, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 621, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 621, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 622, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 622, 101], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 622, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 623, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 623, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 623, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 624, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 624, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 624, 131], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 625, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 625, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 625, 131], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 626, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 626, 101], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 626, 131], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 627, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 627, 101], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 627, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 628, 73], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 628, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 628, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 629, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 629, 101], "queries": 27, "identical": true}
{"key": ["montevideo", 0.3, "random", 629, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 630, 73], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 630, 101], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 630, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 631, 73], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 631, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 631, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 632, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.3, "random", 632, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 632, 131], "queries": 32, "identical": true}
{"key": ["montevideo", 0.3, "random", 633, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 633, 101], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 633, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 634, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 634, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 634, 131], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 635, 73], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 635, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 635, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 636, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 636, 101], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 636, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 637, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 637, 101], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 637, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 638, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 638, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 638, 131], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 639, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 639, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 639, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 640, 73], "queries": 29, "identical": true}
{"key": ["montevideo", 0.3, "random", 640, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 640, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 641, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 641, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 641, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 642, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 642, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 642, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 643, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 643, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 643, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 644, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 644, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 644, 131], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 645, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 645, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 645, 131], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 646, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 646, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 646, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 647, 73], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 647, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 647, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 648, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 648, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 648, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 649, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 649, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 649, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 650, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 650, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 650, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 651, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 651, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 651, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 652, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 652, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 652, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 653, 73], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 653, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 653, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 654, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 654, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 654, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 655, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 655, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 655, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 656, 73], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 656, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 656, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 657, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 657, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 657, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 658, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 658, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 658, 131], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 659, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 659, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 659, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 660, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 660, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 660, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 661, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 661, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 661, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 662, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 662, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 662, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 663, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 663, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 663, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 664, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 664, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 664, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 665, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 665, 101], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 665, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 666, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 666, 101], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 666, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 667, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 667, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 667, 131], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 668, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 668, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 668, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 669, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 669, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 669, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 670, 73], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 670, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 670, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 671, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 671, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 671, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 672, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 672, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 672, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 673, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 673, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 673, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 674, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 674, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 674, 131], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 675, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 675, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 675, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 676, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 676, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 676, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 677, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 677, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 677, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 678, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 678, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 678, 131], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 679, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 679, 101], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 679, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 680, 73], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 680, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 680, 131], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 681, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 681, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 681, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 682, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 682, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 682, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 683, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 683, 101], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 683, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 684, 73], "queries": 11, "identical": true}
{"key": ["montevideo", 0.3, "random", 684, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 684, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 685, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 685, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 685, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 686, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 686, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 686, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 687, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 687, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 687, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 688, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 688, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 688, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 689, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 689, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 689, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 690, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 690, 101], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 690, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 691, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 691, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 691, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 692, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 692, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 692, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 693, 73], "queries": 6, "identical": true}
{"key": ["montevideo", 0.3, "random", 693, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 693, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 694, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 694, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 694, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 695, 73], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 695, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 695, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 696, 73], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 696, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 696, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 697, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 697, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 697, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 698, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 698, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 698, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 699, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 699, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 699, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 700, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 700, 101], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 700, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 701, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 701, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 701, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 702, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 702, 101], "queries": 24, "identical": true}
{"key": ["montevideo", 0.3, "random", 702, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 703, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 703, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 703, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 704, 73], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 704, 101], "queries": 28, "identical": true}
{"key": ["montevideo", 0.3, "random", 704, 131], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 705, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 705, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 705, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 706, 73], "queries": 27, "identical": true}
{"key": ["montevideo", 0.3, "random", 706, 101], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 706, 131], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 707, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 707, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 707, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 708, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 708, 101], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 708, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 709, 73], "queries": 31, "identical": true}
{"key": ["montevideo", 0.3, "random", 709, 101], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 709, 131], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 710, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 710, 101], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 710, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 711, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 711, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 711, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 712, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 712, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 712, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 713, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 713, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 713, 131], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 714, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 714, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 714, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 715, 73], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 715, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 715, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 716, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 716, 101], "queries": 25, "identical": true}
{"key": ["montevideo", 0.3, "random", 716, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 717, 73], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 717, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 717, 131], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 718, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 718, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 718, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 719, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 719, 101], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 719, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 720, 73], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 720, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 720, 131], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 721, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 721, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 721, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 722, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 722, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 722, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 723, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 723, 101], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 723, 131], "queries": 7, "identical": true}
{"key": ["montevideo", 0.3, "random", 724, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 724, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 724, 131], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 725, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 725, 101], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 725, 131], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 726, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 726, 101], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 726, 131], "queries": 10, "identical": true}
{"key": ["montevideo", 0.3, "random", 727, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 727, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 727, 131], "queries": 12, "identical": true}
{"key": ["montevideo", 0.3, "random", 728, 73], "queries": 20, "identical": true}
{"key": ["montevideo", 0.3, "random", 728, 101], "queries": 14, "identical": true}
{"key": ["montevideo", 0.3, "random", 728, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 729, 73], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 729, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 729, 131], "queries": 7, "identical": true}
{"key": ["montevideo", 0.3, "random", 730, 73], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 730, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 730, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 731, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 731, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 731, 131], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 732, 73], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 732, 101], "queries": 15, "identical": true}
{"key": ["montevideo", 0.3, "random", 732, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 733, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 733, 101], "queries": 13, "identical": true}
{"key": ["montevideo", 0.3, "random", 733, 131], "queries": 26, "identical": true}
{"key": ["montevideo", 0.3, "random", 734, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 734, 101], "queries": 8, "identical": true}
{"key": ["montevideo", 0.3, "random", 734, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 735, 73], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "random", 735, 101], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 735, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 736, 73], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 736, 101], "queries": 17, "identical": true}
{"key": ["montevideo", 0.3, "random", 736, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 737, 73], "queries": 18, "identical": true}
{"key": ["montevideo", 0.3, "random", 737, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 737, 131], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 738, 73], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 738, 101], "queries": 23, "identical": true}
{"key": ["montevideo", 0.3, "random", 738, 131], "queries": 19, "identical": true}
{"key": ["montevideo", 0.3, "random", 739, 73], "queries": 27, "identical": true}
{"key": ["montevideo", 0.3, "random", 739, 101], "queries": 22, "identical": true}
{"key": ["montevideo", 0.3, "random", 739, 131], "queries": 21, "identical": true}
{"key": ["montevideo", 0.3, "random", 740, 73], "queries": 38, "identical": true}
{"key": ["montevideo", 0.3, "random", 740, 101], "queries": 30, "identical": true}
{"key": ["montevideo", 0.3, "random", 740, 131], "queries": 30, "identical": true}
{"key": ["montevideo", 0.3, "random", 741, 73], "queries": 9, "identical": true}
{"key": ["montevideo", 0.3, "random", 741, 101], "queries": 43, "identical": true}
{"key": ["montevideo", 0.3, "random", 741, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 742, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 742, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 742, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 743, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 743, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "random", 743, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 595, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 595, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 595, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 596, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 596, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 596, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 597, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 597, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 597, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 598, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 598, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 598, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 599, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 599, 101], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 599, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 600, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 600, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 600, 131], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 601, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 601, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 601, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 602, 73], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 602, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 602, 131], "queries": 94, "identical": true}
{"key": ["montevideo", 0.3, "localized", 603, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 603, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 603, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 604, 73], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 604, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 604, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 605, 73], "queries": 111, "identical": true}
{"key": ["montevideo", 0.3, "localized", 605, 101], "queries": 112, "identical": true}
{"key": ["montevideo", 0.3, "localized", 605, 131], "queries": 111, "identical": true}
{"key": ["montevideo", 0.3, "localized", 606, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 606, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 606, 131], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 607, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 607, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 607, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 608, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 608, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 608, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 609, 73], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 609, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 609, 131], "queries": 16, "identical": true}
{"key": ["montevideo", 0.3, "localized", 610, 73], "queries": 114, "identical": true}
{"key": ["montevideo", 0.3, "localized", 610, 101], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 610, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 611, 73], "queries": 120, "identical": true}
{"key": ["montevideo", 0.3, "localized", 611, 101], "queries": 86, "identical": true}
{"key": ["montevideo", 0.3, "localized", 611, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 612, 73], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 612, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 612, 131], "queries": 112, "identical": true}
{"key": ["montevideo", 0.3, "localized", 613, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 613, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 613, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 614, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 614, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 614, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 615, 73], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 615, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 615, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 616, 73], "queries": 111, "identical": true}
{"key": ["montevideo", 0.3, "localized", 616, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 616, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 617, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 617, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 617, 131], "queries": 112, "identical": true}
{"key": ["montevideo", 0.3, "localized", 618, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 618, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 618, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 619, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 619, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 619, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 620, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 620, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 620, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 621, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 621, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 621, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 622, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 622, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 622, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 623, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 623, 101], "queries": 112, "identical": true}
{"key": ["montevideo", 0.3, "localized", 623, 131], "queries": 93, "identical": true}
{"key": ["montevideo", 0.3, "localized", 624, 73], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 624, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 624, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 625, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 625, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 625, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 626, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 626, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 626, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 627, 73], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 627, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 627, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 628, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 628, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 628, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 629, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 629, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 629, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 630, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 630, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 630, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 631, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 631, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 631, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 632, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 632, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 632, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 633, 73], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 633, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 633, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 634, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 634, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 634, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 635, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 635, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 635, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 636, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 636, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 636, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 637, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 637, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 637, 131], "queries": 72, "identical": true}
{"key": ["montevideo", 0.3, "localized", 638, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 638, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 638, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 639, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 639, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 639, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 640, 73], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 640, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 640, 131], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 641, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 641, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 641, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 642, 73], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 642, 101], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 642, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 643, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 643, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 643, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 644, 73], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 644, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 644, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 645, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 645, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 645, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 646, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 646, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 646, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 647, 73], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 647, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 647, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 648, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 648, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 648, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 649, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 649, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 649, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 650, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 650, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 650, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 651, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 651, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 651, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 652, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 652, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 652, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 653, 73], "queries": 93, "identical": true}
{"key": ["montevideo", 0.3, "localized", 653, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 653, 131], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 654, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 654, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 654, 131], "queries": 93, "identical": true}
{"key": ["montevideo", 0.3, "localized", 655, 73], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 655, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 655, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 656, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 656, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 656, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 657, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 657, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 657, 131], "queries": 94, "identical": true}
{"key": ["montevideo", 0.3, "localized", 658, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 658, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 658, 131], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 659, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 659, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 659, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 660, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 660, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 660, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 661, 73], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 661, 101], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 661, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 662, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 662, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 662, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 663, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 663, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 663, 131], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 664, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 664, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 664, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 665, 73], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 665, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 665, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 666, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 666, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 666, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 667, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 667, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 667, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 668, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 668, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 668, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 669, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 669, 101], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 669, 131], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 670, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 670, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 670, 131], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 671, 73], "queries": 93, "identical": true}
{"key": ["montevideo", 0.3, "localized", 671, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 671, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 672, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 672, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 672, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 673, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 673, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 673, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 674, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 674, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 674, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 675, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 675, 101], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 675, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 676, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 676, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 676, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 677, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 677, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 677, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 678, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 678, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 678, 131], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 679, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 679, 101], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 679, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 680, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 680, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 680, 131], "queries": 94, "identical": true}
{"key": ["montevideo", 0.3, "localized", 681, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 681, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 681, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 682, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 682, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 682, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 683, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 683, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 683, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 684, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 684, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 684, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 685, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 685, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 685, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 686, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 686, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 686, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 687, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 687, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 687, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 688, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 688, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 688, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 689, 73], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 689, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 689, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 690, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 690, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 690, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 691, 73], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 691, 101], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 691, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 692, 73], "queries": 92, "identical": true}
{"key": ["montevideo", 0.3, "localized", 692, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 692, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 693, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 693, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 693, 131], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 694, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 694, 101], "queries": 91, "identical": true}
{"key": ["montevideo", 0.3, "localized", 694, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 695, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 695, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 695, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 696, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 696, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 696, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 697, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 697, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 697, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 698, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 698, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 698, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 699, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 699, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 699, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 700, 73], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 700, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 700, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 701, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 701, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 701, 131], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 702, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 702, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 702, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 703, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 703, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 703, 131], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 704, 73], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 704, 101], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 704, 131], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 705, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 705, 101], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 705, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 706, 73], "queries": 113, "identical": true}
{"key": ["montevideo", 0.3, "localized", 706, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 706, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 707, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 707, 101], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 707, 131], "queries": 111, "identical": true}
{"key": ["montevideo", 0.3, "localized", 708, 73], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 708, 101], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 708, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 709, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 709, 101], "queries": 117, "identical": true}
{"key": ["montevideo", 0.3, "localized", 709, 131], "queries": 115, "identical": true}
{"key": ["montevideo", 0.3, "localized", 710, 73], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 710, 101], "queries": 116, "identical": true}
{"key": ["montevideo", 0.3, "localized", 710, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 711, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 711, 101], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 711, 131], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 712, 73], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 712, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 712, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 713, 73], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 713, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 713, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 714, 73], "queries": 117, "identical": true}
{"key": ["montevideo", 0.3, "localized", 714, 101], "queries": 107, "identical": true}
{"key": ["montevideo", 0.3, "localized", 714, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 715, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 715, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 715, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 716, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 716, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 716, 131], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 717, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 717, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 717, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 718, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 718, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 718, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 719, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 719, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 719, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 720, 73], "queries": 95, "identical": true}
{"key": ["montevideo", 0.3, "localized", 720, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 720, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 721, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 721, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 721, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 722, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 722, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 722, 131], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 723, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 723, 101], "queries": 96, "identical": true}
{"key": ["montevideo", 0.3, "localized", 723, 131], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 724, 73], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 724, 101], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 724, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 725, 73], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 725, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 725, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 726, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 726, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 726, 131], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 727, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 727, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 727, 131], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 728, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 728, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 728, 131], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 729, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 729, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 729, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 730, 73], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 730, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 730, 131], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 731, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 731, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 731, 131], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 732, 73], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 732, 101], "queries": 104, "identical": true}
{"key": ["montevideo", 0.3, "localized", 732, 131], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 733, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 733, 101], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 733, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 734, 73], "queries": 113, "identical": true}
{"key": ["montevideo", 0.3, "localized", 734, 101], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 734, 131], "queries": 100, "identical": true}
{"key": ["montevideo", 0.3, "localized", 735, 73], "queries": 98, "identical": true}
{"key": ["montevideo", 0.3, "localized", 735, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 735, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 736, 73], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 736, 101], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 736, 131], "queries": 93, "identical": true}
{"key": ["montevideo", 0.3, "localized", 737, 73], "queries": 101, "identical": true}
{"key": ["montevideo", 0.3, "localized", 737, 101], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 737, 131], "queries": 106, "identical": true}
{"key": ["montevideo", 0.3, "localized", 738, 73], "queries": 103, "identical": true}
{"key": ["montevideo", 0.3, "localized", 738, 101], "queries": 99, "identical": true}
{"key": ["montevideo", 0.3, "localized", 738, 131], "queries": 108, "identical": true}
{"key": ["montevideo", 0.3, "localized", 739, 73], "queries": 105, "identical": true}
{"key": ["montevideo", 0.3, "localized", 739, 101], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 739, 131], "queries": 102, "identical": true}
{"key": ["montevideo", 0.3, "localized", 740, 73], "queries": 110, "identical": true}
{"key": ["montevideo", 0.3, "localized", 740, 101], "queries": 117, "identical": true}
{"key": ["montevideo", 0.3, "localized", 740, 131], "queries": 109, "identical": true}
{"key": ["montevideo", 0.3, "localized", 741, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 741, 101], "queries": 97, "identical": true}
{"key": ["montevideo", 0.3, "localized", 741, 131], "queries": 112, "identical": true}
{"key": ["montevideo", 0.3, "localized", 742, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 742, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 742, 131], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 743, 73], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 743, 101], "queries": 0, "identical": true}
{"key": ["montevideo", 0.3, "localized", 743, 131], "queries": 0, "identical": true}


==> reproducibility/recorded_v9/preprocessing.json <==
[
  {
    "dataset": "wikimaths64",
    "nodes": 64,
    "edges": 77,
    "triples": 267,
    "enumeration_ms": 0.4929578863084316,
    "bit_adjacency_ms": 0.06404216401278973
  },
  {
    "dataset": "metr_observed",
    "nodes": 207,
    "edges": 1313,
    "triples": 11340,
    "enumeration_ms": 16.527167055755854,
    "bit_adjacency_ms": 0.37183309905231
  },
  {
    "dataset": "montevideo",
    "nodes": 675,
    "edges": 690,
    "triples": 749,
    "enumeration_ms": 3.722666995599866,
    "bit_adjacency_ms": 0.7175828795880079
  }
]


==> reproducibility/recorded_v9/protocol.json <==
{
  "scope": "Supplementary checks on previously inspected real outcomes, not new independent data.",
  "component_check": "Exact positive, negative and unresolved decisions via connected components of known-sign and compatible-sign nodes. Python integer bitsets store adjacency; no connected-k-subset enumeration.",
  "trace_validation": "All 9696 archived screened-random audits, with identical query permutations and eligibility.",
  "timing": "Existing hash-selected 24 ambiguous cases per dataset and mask at 30 percent hiding, 3 interleaved rounds. Compare enumerated screened random, component screened random and packed MOMS. Include initialization and updates; exclude shared graph preprocessing, loading and actual retrieval; report preprocessing separately.",
  "fairness": "30 percent masks, all three datasets. Select 96 ambiguous cases per condition by outcome-independent hash. Additionally evaluate every hidden positive case, but exclude extra positives from mean-query estimates. Keep original physical graph, masks and outcomes fixed.",
  "methods": [
    "boundary_count",
    "shortest_witness",
    "shortest_pool"
  ],
  "variants": [
    "archived_degrees",
    "eligible_identity",
    "eligible_perm_211",
    "eligible_perm_307",
    "eligible_perm_401"
  ],
  "permutations": "One fixed permutation per dataset/seed, shared by every timestamp/mask/method. Resort connected sets in permuted node order; use eligible induced degrees for every permuted policy. Preserve signed-order convention.",
  "endpoints": "Mean queries on 96 hash-selected ambiguous cases; ten-query discovery on all hidden positives, reported separately for each permutation. No selection of best permutation, no permutation-as-independent-event inference.",
  "stopping": "Run all preregistered variants; retain losses and mixed outcomes."
}


==> reproducibility/recorded_v9/selected_mean_cases.json <==
[
  [
    "wikimaths64",
    0.3,
    "random",
    668,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    584,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    593,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    666,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    597,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    596,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    647,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    718,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    599,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    712,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    646,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    598,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    662,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    648,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    660,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    625,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    625,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    652,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    655,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    654,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    608,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    625,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    680,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    607,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    708,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    608,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    720,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    679,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    713,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    629,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    703,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    591,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    588,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    707,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    607,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    622,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    599,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    651,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    591,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    653,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    715,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    646,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    645,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    628,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    661,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    660,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    669,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    623,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    685,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    610,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    650,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    698,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    672,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    624,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    638,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    725,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    613,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    686,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    615,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    616,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    710,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    717,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    721,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    597,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    641,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    682,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    690,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    674,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    601,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    714,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    656,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    592,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    717,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    710,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    711,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    588,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    644,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    701,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    633,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    719,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    663,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    642,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    650,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    630,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    658,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    657,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    684,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    722,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    678,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    652,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    670,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    635,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    631,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    596,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    671,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "random",
    687,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    595,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    670,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    675,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    604,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    639,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    669,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    715,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    728,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    599,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    636,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    593,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    615,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    673,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    595,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    666,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    701,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    724,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    671,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    630,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    715,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    609,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    606,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    721,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    645,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    708,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    719,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    686,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    619,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    603,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    685,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    693,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    671,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    729,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    718,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    652,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    655,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    613,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    587,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    677,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    643,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    686,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    588,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    722,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    708,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    641,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    701,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    611,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    661,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    649,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    643,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    667,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    584,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    728,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    631,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    621,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    684,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    585,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    653,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    622,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    691,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    601,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    655,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    726,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    685,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    662,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    706,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    720,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    718,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    665,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    705,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    614,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    613,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    659,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    668,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    626,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    678,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    673,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    730,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    653,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    694,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    680,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    669,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    599,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    612,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    650,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    699,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    638,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    640,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    713,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    696,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    608,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    658,
    101
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    708,
    131
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    722,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    619,
    73
  ],
  [
    "wikimaths64",
    0.3,
    "localized",
    704,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2662,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2848,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2661,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2665,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2683,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2384,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2720,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2713,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2496,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2435,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2739,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2819,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2519,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2389,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2782,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2325,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2823,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2441,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2447,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2315,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2779,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2566,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2639,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2392,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2374,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2428,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2347,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2539,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2357,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2552,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2744,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2794,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2548,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2581,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2321,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2540,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2774,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2605,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2803,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2770,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2805,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2702,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2365,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2379,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2320,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2775,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2289,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2349,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2673,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2334,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2448,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2653,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2435,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2372,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2324,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2307,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2845,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2396,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2700,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2393,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2560,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2722,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2641,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2384,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2290,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2684,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2297,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2399,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2659,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2401,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2832,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2708,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2338,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2739,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2834,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2307,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2640,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2532,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2371,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2847,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2468,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2686,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2378,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2809,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2450,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2739,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2490,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2817,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2714,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2484,
    101
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2563,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2449,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2348,
    73
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2852,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2316,
    131
  ],
  [
    "metr_observed",
    0.3,
    "random",
    2308,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2416,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2337,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2629,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2576,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2480,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2695,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2394,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2761,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2325,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2796,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2386,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2644,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2415,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2829,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2496,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2356,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2792,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2380,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2682,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2634,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2662,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2809,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2699,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2657,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2343,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2732,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2462,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2844,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2302,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2481,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2793,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2789,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2796,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2657,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2744,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2507,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2823,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2814,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2535,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2745,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2832,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2504,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2562,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2576,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2807,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2754,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2312,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2770,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2583,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2664,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2764,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2432,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2651,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2328,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2672,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2809,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2466,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2495,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2316,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2755,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2290,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2750,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2399,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2457,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2553,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2855,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2501,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2295,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2832,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2523,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2340,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2401,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2414,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2285,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2569,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2612,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2460,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2382,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2429,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2349,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2465,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2481,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2690,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2636,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2724,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2331,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2284,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2477,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2720,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2501,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2669,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2721,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2465,
    131
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2820,
    73
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2424,
    101
  ],
  [
    "metr_observed",
    0.3,
    "localized",
    2820,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    644,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    652,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    628,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    654,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    688,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    650,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    707,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    735,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    633,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    714,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    649,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    721,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    683,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    646,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    735,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    692,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    680,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    710,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    659,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    637,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    655,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    718,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    630,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    740,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    606,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    652,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    600,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    669,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    620,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    669,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    690,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    636,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    702,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    687,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    708,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    686,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    720,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    615,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    700,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    664,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    601,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    665,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    669,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    709,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    698,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    632,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    705,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    607,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    622,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    659,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    699,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    661,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    685,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    627,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    641,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    604,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    597,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    705,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    596,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    619,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    678,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    689,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    667,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    597,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    741,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    684,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    678,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    651,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    676,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    623,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    722,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    707,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    727,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    719,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    722,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    598,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    663,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    644,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    696,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    659,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    734,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    656,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    698,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    598,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    631,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    738,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    732,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    730,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    629,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    643,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    675,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    658,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    737,
    101
  ],
  [
    "montevideo",
    0.3,
    "random",
    716,
    73
  ],
  [
    "montevideo",
    0.3,
    "random",
    644,
    131
  ],
  [
    "montevideo",
    0.3,
    "random",
    703,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    735,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    643,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    678,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    725,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    628,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    692,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    706,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    659,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    735,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    597,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    647,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    726,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    718,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    671,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    719,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    601,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    610,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    716,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    663,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    626,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    650,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    628,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    651,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    661,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    606,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    699,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    705,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    671,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    636,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    685,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    723,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    722,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    714,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    615,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    674,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    690,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    725,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    700,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    640,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    700,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    599,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    618,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    715,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    625,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    630,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    724,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    650,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    720,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    624,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    708,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    635,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    602,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    646,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    730,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    736,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    641,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    713,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    692,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    713,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    660,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    601,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    705,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    689,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    688,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    666,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    623,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    696,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    732,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    722,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    645,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    661,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    626,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    712,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    627,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    656,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    738,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    628,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    704,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    690,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    723,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    599,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    617,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    609,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    716,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    686,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    694,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    641,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    689,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    694,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    698,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    733,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    656,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    685,
    101
  ],
  [
    "montevideo",
    0.3,
    "localized",
    630,
    131
  ],
  [
    "montevideo",
    0.3,
    "localized",
    642,
    73
  ],
  [
    "montevideo",
    0.3,
    "localized",
    729,
    131
  ]
]


==> reproducibility/recorded_v9/software_checks.json <==
{
  "passed": true,
  "partial_states_checked": 4608,
  "note": "Constructed software tests only, not performance observations."
}


==> reproducibility/recorded_v9/status.json <==
{
  "complete": true,
  "component_identical_traces": 9696,
  "component_identical_states": 239035,
  "seconds": 27.09169999998994,
  "python": "3.12.14 (main, Aug 25 2026, 13:50:33) [Clang 22.1.3 ]",
  "platform": "macOS-26.5.1-arm64-arm-64bit",
  "script_sha256": "16e88127d44c9a88e6ba0f8ffc26d0656d72e4414793f4922a67f102dc4e445d"
}


==> reproducibility/recorded_v9/timing_records.json <==
[
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0006368339527398348,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00019449996761977673,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00018304213881492615,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001535408664494753,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0001773328986018896,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002605831250548363,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00018041697330772877,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00023079197853803635,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003480000887066126,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00017550005577504635,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002327919937670231,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00016220798715949059,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00013029202818870544,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00024970900267362595,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015983288176357746,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00017866701819002628,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00017579179257154465,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002664171624928713,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00021691597066819668,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00012450013309717178,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001460411585867405,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00023200013674795628,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00014729099348187447,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001466670073568821,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00015616696327924728,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00021945801563560963,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015924987383186817,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00018416601233184338,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002447499427944422,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00016004196368157864,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002458749804645777,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0001271669752895832,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00014704209752380848,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015587499365210533,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002460419200360775,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00013237493112683296,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015962496399879456,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.000128250103443861,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00025325012393295765,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00013629114255309105,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015145796351134777,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002552920486778021,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00014175008982419968,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.000256124883890152,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001515829935669899,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00020579202100634575,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00016758311539888382,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002961668651551008,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00024800002574920654,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001437910832464695,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00014045811258256435,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00018574995920062065,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00014337501488626003,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.000202458119019866,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00020370818674564362,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00012474996037781239,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00010841689072549343,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00023470795713365078,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001357498113065958,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00010758312419056892,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00021545891650021076,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001502500381320715,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0001357079017907381,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002360418438911438,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00012216717004776,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00011145812459290028,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00018866686150431633,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0001346247736364603,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0001563329715281725,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00015495880506932735,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0001318750437349081,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0002777909394353628,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 5.2541960030794144e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.10831193625927e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 6.762496195733547e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.824988380074501e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 3.150012344121933e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 4.1624996811151505e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 4.083290696144104e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.883405588567257e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 3.337487578392029e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 8.545792661607265e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 6.987503729760647e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 8.870917372405529e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00012558302842080593,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00013395794667303562,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 7.275003008544445e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0001118748914450407,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0001027081161737442,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 7.779104635119438e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 7.925019599497318e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 5.470798350870609e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 8.691591210663319e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 5.929102189838886e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.875008016824722e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 5.766702815890312e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00011099991388618946,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 9.545916691422462e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 6.579188629984856e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.0165999457240105e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.237494431436062e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 5.0999922677874565e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 8.966680616140366e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 6.200000643730164e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 9.15410928428173e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.7582824006676674e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 3.858399577438831e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 3.087497316300869e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.658304922282696e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 2.9165996238589287e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 3.7125078961253166e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 3.741704858839512e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.641704097390175e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 4.229205660521984e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.6042026951909065e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 6.062490865588188e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.17089681327343e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 8.362508378922939e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.6833883970975876e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 6.216694600880146e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.691599704325199e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 5.562487058341503e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00012199999764561653,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 7.541710510849953e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 8.604209870100021e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 6.649992428719997e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 5.7999975979328156e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 7.320893928408623e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.829210229218006e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.808293983340263e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 5.587493069469929e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 8.216686546802521e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 8.545885793864727e-05,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00013508391566574574,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00010641710832715034,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 7.041706703603268e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 5.766702815890312e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.612506695091724e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 3.8084108382463455e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 4.016701132059097e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 5.587493069469929e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00011912500485777855,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 6.625009700655937e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 8.679204620420933e-05,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00016979104839265347,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0002804580144584179,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00017366581596434116,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00015070918016135693,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00015870807692408562,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024904217571020126,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00017754104919731617,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003118750173598528,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00023087509907782078,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00016662501730024815,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00015866709873080254,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0002229160163551569,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00015487498603761196,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024625007063150406,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00012812507338821888,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001735410187393427,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00025579193606972694,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00017254101112484932,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001434579025954008,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00012425007298588753,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00022137491032481194,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001449999399483204,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00021695904433727264,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013995892368257046,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00014925003051757812,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00016737519763410091,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00022170902229845524,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0001630841288715601,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00023695803247392178,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.000179958064109087,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024687498807907104,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.000142417149618268,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0001274168025702238,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001493329182267189,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013104197569191456,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00023908307775855064,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024704099632799625,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013233395293354988,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00015833298675715923,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00014120899140834808,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00014908402226865292,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024329195730388165,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0002597910352051258,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013791699893772602,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001418751198798418,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001943330280482769,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00029874988831579685,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00016400008462369442,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00024612504057586193,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001419170293956995,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013745902106165886,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00014333403669297695,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001818330492824316,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0002057079691439867,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00020279106684029102,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00010875007137656212,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00012095808051526546,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00023916596546769142,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0001085831318050623,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00013449997641146183,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00021291710436344147,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013333279639482498,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00014862488023936749,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00011754198931157589,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00011283392086625099,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00023208395577967167,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00018249987624585629,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00016366690397262573,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013633398339152336,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00013483408838510513,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00027674995362758636,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001574589405208826,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 6.316695362329483e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 5.245814099907875e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.437511183321476e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.74580267816782e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.133295103907585e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 4.091602750122547e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.795791417360306e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 4.087504930794239e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.374996595084667e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 8.458294905722141e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 6.550014950335026e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 8.962489664554596e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00016362499445676804,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 7.40408431738615e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00012354087084531784,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 7.883389480412006e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 9.983312338590622e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00011729216203093529,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 5.804188549518585e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0001357921864837408,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 9.662494994699955e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.029196083545685e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 5.045812577009201e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 5.5791111662983894e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 9.241700172424316e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00011400016956031322,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 6.841705180704594e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 4.270789213478565e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.41250517219305e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 5.329214036464691e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 6.841612048447132e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 9.13750845938921e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 8.695782162249088e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.358302637934685e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 3.937492147088051e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.758305683732033e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.658304922282696e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.108312375843525e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 3.875000402331352e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 4.145805723965168e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 4.3582869693636894e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.733299672603607e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 4.729093052446842e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.191595457494259e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 6.895791739225388e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 4.845811054110527e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 8.620787411928177e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 6.60829246044159e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.816699609160423e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 4.0250131860375404e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.2624928280711174e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.091711111366749e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 4.39169816672802e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 5.39170578122139e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.0582999140024185e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 4.233303479850292e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 5.212519317865372e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.508314982056618e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 5.2625080570578575e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 7.537519559264183e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00010370789095759392,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 9.074993431568146e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 8.041691035032272e-05,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 6.77499920129776e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.516696885228157e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 5.429214797914028e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 3.7250109016895294e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 3.7833116948604584e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 5.483278073370457e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 6.229197606444359e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 8.341600187122822e-05,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00011850008741021156,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00016783387400209904,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00016429205425083637,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      584,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.000269042095169425,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00015291711315512657,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00024325004778802395,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      589,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00015245797112584114,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003188331611454487,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00017391610890626907,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      590,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00022545806132256985,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00021833390928804874,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00015429197810590267,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      599,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001657919492572546,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00014700018800795078,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0001264170277863741,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      603,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00023891613818705082,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00016841688193380833,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002492498606443405,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      608,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001718748826533556,
    "queries": 16
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00012358417734503746,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00014162505976855755,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      612,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00022058398462831974,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00013962481170892715,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00021933391690254211,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      617,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00014441600069403648,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000147499842569232,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00022020889446139336,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      621,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001588328741490841,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001769589725881815,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00016545900143682957,
    "queries": 14
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      626,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00023970799520611763,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00012725009582936764,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001421249471604824,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      629,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002475420478731394,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0001321248710155487,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.000238833948969841,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      631,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00014920788817107677,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00024987501092255116,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00012616696767508984,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      634,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00016479101032018661,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00023774988949298859,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001498749479651451,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      659,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00014108303003013134,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0001349998638033867,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00013929209671914577,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00026133283972740173,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00019599986262619495,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00016366690397262573,
    "queries": 15
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002928751055151224,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00014216708950698376,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002465411089360714,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      675,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00014050002209842205,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00014154193922877312,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001823750790208578,
    "queries": 13
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00020320783369243145,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00012108311057090759,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00010845810174942017,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      693,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00020433287136256695,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002312499564141035,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00010737497359514236,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      696,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00013399985618889332,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00021404121071100235,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00013266690075397491,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      698,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001489170826971531,
    "queries": 12
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00011645792983472347,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0002340839710086584,
    "queries": 8
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      715,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00011258292943239212,
    "queries": 9
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00016004196368157864,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0001837918534874916,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      716,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00013791699893772602,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00015579210594296455,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00038362503983080387,
    "queries": 10
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "localized",
      718,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00015370803885161877,
    "queries": 11
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.85409177094698e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 5.583418533205986e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      588,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 6.929202936589718e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.4833094105124474e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 4.004104994237423e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      593,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 4.137493669986725e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 4.079192876815796e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.712484613060951e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.941706381738186e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00010233302600681782,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 9.466614574193954e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      595,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 7.049995474517345e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0001390411052852869,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 7.391697727143764e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      597,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00011754082515835762,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00011487514711916447,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00010649999603629112,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 7.816706784069538e-05,
    "queries": 6
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 5.6124990805983543e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 8.695805445313454e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      601,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 7.870793342590332e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 5.008280277252197e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.150011904537678e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      605,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 5.570892244577408e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 9.266706183552742e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 6.899982690811157e-05,
    "queries": 5
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      606,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00011141691356897354,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 4.483293741941452e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 5.345791578292847e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      609,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.291689351201057e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 6.362516433000565e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 9.18328296393156e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      611,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 8.708308450877666e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.279210068285465e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 3.941706381738186e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      627,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.641704097390175e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.0542025342583656e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.537512384355068e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      654,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 3.837514668703079e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 4.25002072006464e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.7833116948604584e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.72081995010376e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 4.6708155423402786e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.045796908438206e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      666,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 6.254203617572784e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 8.52078665047884e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 4.716706462204456e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      673,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 6.295903585851192e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.679213114082813e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 3.987504169344902e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      680,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.1665898859500885e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 4.3208012357354164e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.025005131959915e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      687,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 5.366583354771137e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.091594696044922e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 5.445815622806549e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      692,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 4.27919439971447e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.225006654858589e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 5.02078328281641e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      701,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 7.358286529779434e-05,
    "queries": 4
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 7.687509059906006e-05,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 8.533289656043053e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00010291696526110172,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.766687147319317e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 5.387491546571255e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 6.616604514420033e-05,
    "queries": 3
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 3.824988380074501e-05,
    "queries": 1
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 3.7833815440535545e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      717,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 5.295802839100361e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 6.220885552465916e-05,
    "queries": 2
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00011799996718764305,
    "queries": 7
  },
  {
    "key": [
      "wikimaths64",
      0.3,
      "random",
      722,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 8.354103192687035e-05,
    "queries": 7
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.008237041998654604,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00320058292709291,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009653749875724316,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.001021374948322773,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0027101251762360334,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.006142375059425831,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0018849170301109552,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009295418858528137,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0035915409680455923,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009891660884022713,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.005228959023952484,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0025900830514729023,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0021346660796552896,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.003912916872650385,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009592501446604729,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0010422910563647747,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.003662541974335909,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.007706417003646493,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.003807750064879656,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0020501248072832823,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0010174999479204416,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.004157874966040254,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0019417090807110071,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009466661140322685,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0023003339301794767,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.004888375056907535,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.001044832868501544,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009889581706374884,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00391404191032052,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0020251250825822353,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.003921541152521968,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002131874905899167,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.000977999996393919,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009695000480860472,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.008241750067099929,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0031989170238375664,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0010392079129815102,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0025788340717554092,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.005378125002607703,
    "queries": 46
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0017910839524120092,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009342501871287823,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0042420001700520515,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002555292099714279,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.005771874915808439,
    "queries": 44
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009595840238034725,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009745841380208731,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00214562495239079,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.004251582780852914,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.004725292092189193,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0010793330147862434,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002421249868348241,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.001000707969069481,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002570540877059102,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0046844580210745335,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.006240915972739458,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.001014915993437171,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002912541851401329,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.003516624914482236,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.000888042151927948,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0018135830760002136,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.003963999915868044,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009353330824524164,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002134499838575721,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0034335418604314327,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008963749278336763,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0016667500603944063,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008987090550363064,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.002115875016897917,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.005269916029646993,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00095166708342731,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001665875082835555,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0031009160447865725,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005487080197781324,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00105179101228714,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007977080531418324,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0011329171247780323,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006177499890327454,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008321660570800304,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008535839151591063,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0009813748765736818,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005443748086690903,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007985420525074005,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005465841386467218,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0011111251078546047,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008429170120507479,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0010381669271737337,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005825420375913382,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0009987500961869955,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.000862916000187397,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.000576250022277236,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008311669807881117,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005620410665869713,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.001058415975421667,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0012262079399079084,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006862920708954334,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008543331641703844,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.001200708094984293,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009264170657843351,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006603340152651072,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0009983750060200691,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005538330879062414,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007920418865978718,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0010494999587535858,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006676670163869858,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009534161072224379,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0006964581552892923,
    "queries": 20
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0006378749385476112,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00043349992483854294,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0012922079768031836,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006359580438584089,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009084169287234545,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005902082193642855,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0010798340663313866,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.000850374810397625,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.000633500050753355,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008702499326318502,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.001050707884132862,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0005793750751763582,
    "queries": 11
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005406250711530447,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.000724750105291605,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0013887921813875437,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0009207499679178,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0007803330663591623,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006817919202148914,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0011941660195589066,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008310838602483273,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008047500159591436,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0011562919244170189,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0006266660057008266,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0010393750853836536,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005771669093519449,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007638749666512012,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0004859170876443386,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007531249430030584,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0008546251337975264,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0007014169823378325,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0004640829283744097,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0008878749795258045,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0008989998605102301,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005143750458955765,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008042920380830765,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0008818339556455612,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0009227499831467867,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0005177499260753393,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0033009999897331,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.008320875000208616,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009655000176280737,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009322920814156532,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002795291133224964,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0061809581238776445,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00194191699847579,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.003625167068094015,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009364578872919083,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009810419287532568,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002636917168274522,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.005098874913528562,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009872079826891422,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00391525006853044,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002102958969771862,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010873330757021904,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.007948542013764381,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.003652541898190975,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009454588871449232,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0020847911946475506,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0038624578155577183,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009568328969180584,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.004019082989543676,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0018817500676959753,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0022526250686496496,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010244168806821108,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.004872416844591498,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0021886250469833612,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00396112515591085,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010081250220537186,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00391541700810194,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009974581189453602,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002132333815097809,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.000979625154286623,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0031776248943060637,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00815437501296401,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0052643329836428165,
    "queries": 46
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0025873330887407064,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010397080332040787,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001785583095625043,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009345000144094229,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.004282000008970499,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.005761374952271581,
    "queries": 44
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0026340410113334656,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010257919784635305,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009747501462697983,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0043310842011123896,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002165790880098939,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.004801499890163541,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010299589484930038,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0023498330265283585,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002532290993258357,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00099529093131423,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0045653339475393295,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.006323541980236769,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002994582988321781,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0010137911885976791,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00352108315564692,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0017829579301178455,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008475000504404306,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0039339999202638865,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0020326669327914715,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009257919155061245,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009013749659061432,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0016464998479932547,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.003437833860516548,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009377910755574703,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.005366957979276776,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.002057999838143587,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001584875164553523,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.003134832950308919,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009042080491781235,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007750419899821281,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005382918752729893,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.001051375176757574,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0011381669901311398,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006252918392419815,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.000822083093225956,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010094160679727793,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008707919623702765,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005572088994085789,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007969590369611979,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.000547915929928422,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.001114583108574152,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0009682090021669865,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005576249677687883,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008748339023441076,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006429168861359358,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008508751634508371,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010012078564614058,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005964590236544609,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008308750111609697,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.001057458808645606,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0012199168559163809,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006863749586045742,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008515408262610435,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008963339496403933,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0011816250625997782,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006491250824183226,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005408339202404022,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.000975125003606081,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007890830747783184,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006481250748038292,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008634170517325401,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010543751996010542,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0004397919401526451,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0006279998924583197,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0006981249898672104,
    "queries": 20
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0012730001471936703,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.000624458072707057,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008857091888785362,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010712500661611557,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008484998252242804,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005766658578068018,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006213330198079348,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010405411012470722,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008449580054730177,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005413750186562538,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0005770421121269464,
    "queries": 11
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007502080406993628,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0013876669108867645,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0009687920100986958,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0007269999478012323,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0011952081695199013,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0007474580779671669,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008419170044362545,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0011665839701890945,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0006300001405179501,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0008221669122576714,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0010430419351905584,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005826251581311226,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007574160117655993,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007659161929041147,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0008579581044614315,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00048358296044170856,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007091660518199205,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0008518330287188292,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0004434159491211176,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0008806660771369934,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0005014168564230204,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007886250969022512,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0008533340878784657,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.000487874960526824,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0007776659913361073,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010162079706788063,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.003218207973986864,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2299,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.008093457901850343,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0027449580375105143,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0061735829804092646,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2308,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009541250765323639,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0036087078042328358,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00189662491902709,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2311,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009267500136047602,
    "queries": 51
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.005200707819312811,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.002593541983515024,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2324,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.000997292110696435,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009658751077950001,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0021154999267309904,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2342,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.003929792204871774,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.003617374924942851,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.007942958967760205,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010876250453293324,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.002056417055428028,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009467920754104853,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2383,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0038419999182224274,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0019230421166867018,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004103334154933691,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2384,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009546249639242887,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00227462500333786,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004860833985731006,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2398,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010033329017460346,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010019589681178331,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.002119584009051323,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2440,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.003979416098445654,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0021764999255537987,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010119590442627668,
    "queries": 55
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2495,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.003957708831876516,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0031142919324338436,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.008267916971817613,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2560,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.001013041939586401,
    "queries": 54
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.005350083112716675,
    "queries": 46
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0025532080326229334,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2577,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010371250100433826,
    "queries": 56
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004353374941274524,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009762919507920742,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.001771500101312995,
    "queries": 48
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00256837485358119,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009639589115977287,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2604,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.005788750015199184,
    "queries": 44
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009962089825421572,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.002151541179046035,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2664,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004260916030034423,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010401250328868628,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004722833167761564,
    "queries": 42
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2667,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.002275208942592144,
    "queries": 57
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0026402499061077833,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0010248329490423203,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.004616667050868273,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.001015332993119955,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0029267501085996628,
    "queries": 53
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2680,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.006304999813437462,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00342179206199944,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0018055420368909836,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2746,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.000838541891425848,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0038496251218020916,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0020083750132471323,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2786,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009142919443547726,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008823329117149115,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0034321669954806566,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2803,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0016400418244302273,
    "queries": 49
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.005275083007290959,
    "queries": 45
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009406660683453083,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2810,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00206175004132092,
    "queries": 50
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009067920036613941,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0031992080621421337,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "localized",
      2832,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0016640410758554935,
    "queries": 47
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010723751038312912,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000533167039975524,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2337,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007875000592321157,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000630541006103158,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0011397500056773424,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2342,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008388340938836336,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008578328415751457,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000550583004951477,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2358,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0009730830788612366,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.001098334090784192,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008224998600780964,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2419,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000549541087821126,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0009745829738676548,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0005514160729944706,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2434,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008518749382346869,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0009758330415934324,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009155841544270515,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2447,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0005756670143455267,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0005641251336783171,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010645829606801271,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2472,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008357090409845114,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0007186669390648603,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0012587090022861958,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2505,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008535829838365316,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009022499434649944,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0006545409560203552,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2528,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0011879168450832367,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0005700839683413506,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007970829028636217,
    "queries": 38
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2536,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010181250981986523,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0006312078330665827,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008788339328020811,
    "queries": 41
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2556,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010587088763713837,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0004320419393479824,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0006268338765949011,
    "queries": 31
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2561,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0007079998031258583,
    "queries": 20
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000710250111296773,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0012849578633904457,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2563,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008962079882621765,
    "queries": 39
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008585420437157154,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00058366684243083,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2579,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010886669624596834,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0006272499449551105,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010305840987712145,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2668,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008412080351263285,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0005826251581311226,
    "queries": 11
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0005370420403778553,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2670,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007213340140879154,
    "queries": 30
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0014031250029802322,
    "queries": 35
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0009273751638829708,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2673,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0007299589924514294,
    "queries": 43
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0006648330017924309,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.001153749879449606,
    "queries": 28
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2731,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008633749093860388,
    "queries": 40
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0011530830524861813,
    "queries": 27
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008132499642670155,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2767,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0006219579372555017,
    "queries": 37
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0010412910487502813,
    "queries": 26
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000630625057965517,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2776,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007579999510198832,
    "queries": 33
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0004849161487072706,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0008596668485552073,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2812,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007715830579400063,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0008498330134898424,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00043820799328386784,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2817,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007537920027971268,
    "queries": 29
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0008812081068754196,
    "queries": 25
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.000504208030179143,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2828,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0008045418653637171,
    "queries": 36
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0008599997963756323,
    "queries": 24
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0007788748480379581,
    "queries": 34
  },
  {
    "key": [
      "metr_observed",
      0.3,
      "random",
      2832,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0004882500506937504,
    "queries": 34
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002653083996847272,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012663749512284994,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007731916848570108,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007784999907016754,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001343832816928625,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0026050840970128775,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012583329807966948,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.009512707823887467,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0028008748777210712,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00850762496702373,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0009314580820500851,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0010638751555234194,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001128750154748559,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0024505420587956905,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007964707911014557,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0078058328945189714,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012430418282747269,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00248254113830626,
    "queries": 66
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002520832931622863,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012958748266100883,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.008195540867745876,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025181660894304514,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012208330444991589,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007463500136509538,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001286833779886365,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002635125070810318,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0077338749542832375,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007369374856352806,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025578748900443316,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0011652500834316015,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0026104168500751257,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012541250325739384,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007773292018100619,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007317166076973081,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0024956250563263893,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0011957499664276838,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007639625109732151,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012409999035298824,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002536041894927621,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001225166954100132,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007608334068208933,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0024777078069746494,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0011664580088108778,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025980002246797085,
    "queries": 71
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007730208104476333,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007276291027665138,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001131584169343114,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025138328783214092,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0024027079343795776,
    "queries": 65
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.008435749914497137,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012543750926852226,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.008672249969094992,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012734588235616684,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00265279202722013,
    "queries": 73
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002669000066816807,
    "queries": 76
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.010306375101208687,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001287125051021576,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0024752081371843815,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.008323458023369312,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0012252500746399164,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025129590649157763,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0071708750911056995,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001123584108427167,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.002500459086149931,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007422874914482236,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001144499983638525,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.007653875043615699,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0011954170186072588,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0025859999004751444,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0113279998768121,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.001309041865170002,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0028582080267369747,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002693748101592064,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003640830982476473,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0021382078994065523,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003421669825911522,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002591249067336321,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0017600408755242825,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002322708023712039,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003983329515904188,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0003217090852558613,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0015822499990463257,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00023550004698336124,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00036629196256399155,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0016730418428778648,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00031916704028844833,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00022799987345933914,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 7.833307608962059e-05,
    "queries": 2
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.001163375098258257,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00015037506818771362,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002070625079795718,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00029337499290704727,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003504999913275242,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0004350419621914625,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002927500754594803,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0021796252112835646,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00032291701063513756,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0016640420071780682,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00025212508626282215,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.000396291958168149,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00026175007224082947,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0020546249579638243,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00047791702672839165,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0003077080473303795,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0023153747897595167,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00022320798598229885,
    "queries": 8
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0011952079366892576,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00017845886759459972,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00038704206235706806,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002714169677346945,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0018832089845091105,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002744582016021013,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0004947499837726355,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0019577499479055405,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00031066685914993286,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002107542008161545,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00040449993684887886,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0005611658561974764,
    "queries": 22
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0003150419797748327,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002943166997283697,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00036625005304813385,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002090916968882084,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0003089581150561571,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00023904209956526756,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003810829948633909,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0019272079225629568,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0017337501049041748,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003243749961256981,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00021279207430779934,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00047208392061293125,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00026754196733236313,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002192583866417408,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.00026529189199209213,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.00196983409114182,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00033062510192394257,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0013658329844474792,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002176249399781227,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00031274999491870403,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.00028337491676211357,
    "queries": 11
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002464158460497856,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.0014702498447149992,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "component_screened",
    "round": 0,
    "seconds": 0.002294250065460801,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "packed_moms",
    "round": 0,
    "seconds": 0.0003989168908447027,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "enumerated_screened",
    "round": 0,
    "seconds": 0.0002897500526160002,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012435000389814377,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0026809999253600836,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00768949999473989,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007852667011320591,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0013199590612202883,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0025852920953184366,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012064590118825436,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0027091670781373978,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.009472500067204237,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008342624874785542,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0010525831021368504,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0009002499282360077,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008043583016842604,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0025095411110669374,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011729998514056206,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00792095810174942,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0024920417927205563,
    "queries": 66
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001221999991685152,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008210084168240428,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001219124998897314,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002510917140170932,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007393665844574571,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002600915962830186,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012179170735180378,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012694159522652626,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007786208065226674,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002607415895909071,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011249999515712261,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0024685419630259275,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007163542089983821,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0027478330302983522,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007762791821733117,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001256040995940566,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007542541017755866,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011363329831510782,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002487833146005869,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002584415953606367,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011953329667448997,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007665874902158976,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012416248209774494,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007700625108554959,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002487249905243516,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002592042088508606,
    "queries": 71
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011572500225156546,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007794582983478904,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007341874996200204,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0026247079949826,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011400410439819098,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002406457904726267,
    "queries": 65
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008352915989235044,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012237499468028545,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0012690410949289799,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008772667031735182,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0026539170648902655,
    "queries": 73
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002661874983459711,
    "queries": 76
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001255959039554,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.010083667002618313,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0024853749200701714,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001212625065818429,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.008415000047534704,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002484333934262395,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011318330653011799,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007183374837040901,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.007504458073526621,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011860411614179611,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.002545083872973919,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0077219579834491014,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0025847910437732935,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0011992501094937325,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.001249958062544465,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0028341251891106367,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.011225417023524642,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0020297090522944927,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00026712496764957905,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003788750618696213,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003120829351246357,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00025137513875961304,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0017082919366657734,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003935410641133785,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0022901250049471855,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00032241595908999443,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0015599168837070465,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002331659197807312,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003652500454336405,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003209169954061508,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002254159189760685,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0018509579822421074,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00016212486661970615,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00120449997484684,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 9.079184383153915e-05,
    "queries": 2
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002701671328395605,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.00215999991632998,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00035533285699784756,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003706251736730337,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002874589990824461,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0021638749167323112,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0016390408854931593,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00032570818439126015,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002485841978341341,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00025687506422400475,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00038862484507262707,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.002042290987446904,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0003066249191761017,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.002237207954749465,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00047220918349921703,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00018266704864799976,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.001158915925770998,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0002215839922428131,
    "queries": 8
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003648749552667141,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002625000197440386,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0018372500780969858,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00040149991400539875,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0019451668485999107,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002701671328395605,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0003132498823106289,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0004000419285148382,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0021939168218523264,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00031595793552696705,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0005654999986290932,
    "queries": 22
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.003087041899561882,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00036237481981515884,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0021715830080211163,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0003735839854925871,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00037812511436641216,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00023954198695719242,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0019086669199168682,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00031949998810887337,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002109999768435955,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0016702921129763126,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00046987482346594334,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002579169813543558,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0021679168567061424,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.001960333902388811,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0003222918603569269,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0002630001399666071,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.001367415999993682,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00032345810905098915,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00021504214964807034,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.00028495793230831623,
    "queries": 11
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.00024462491273880005,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0015491251833736897,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "packed_moms",
    "round": 1,
    "seconds": 0.0005934159271419048,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "enumerated_screened",
    "round": 1,
    "seconds": 0.0003341659903526306,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "component_screened",
    "round": 1,
    "seconds": 0.0024552501272410154,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007815874880179763,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.001295458059757948,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      599,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025709171313792467,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0013339580036699772,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0027674580924212933,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      600,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007812083000317216,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002776042092591524,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011997921392321587,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      610,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.009371124906465411,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0009112500119954348,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0010369578376412392,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      611,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.008430458838120103,
    "queries": 86
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.008037541061639786,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011787498369812965,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      619,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002537874970585108,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012130830436944962,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025382922030985355,
    "queries": 66
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      623,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007930417079478502,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012416669633239508,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.008319874992594123,
    "queries": 101
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      631,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025796249974519014,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012200409546494484,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025361659936606884,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      643,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0073479588609188795,
    "queries": 100
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0013116251211613417,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0026952920015901327,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      650,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0077145828399807215,
    "queries": 108
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0072851660661399364,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011428750585764647,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      653,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002462041797116399,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012367081362754107,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007691500009968877,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      658,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00266083306632936,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011687909718602896,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002515458967536688,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      660,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00741850002668798,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002524040872231126,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.001191958086565137,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      670,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007757249986752868,
    "queries": 104
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002481957897543907,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007659499999135733,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      674,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012356250081211329,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011385420802980661,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0076012080535292625,
    "queries": 99
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      688,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00259833293966949,
    "queries": 71
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007357958005741239,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011456250213086605,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      700,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025145418476313353,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.008255125023424625,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002426082966849208,
    "queries": 65
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      702,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012105421628803015,
    "queries": 105
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012313749175518751,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.00866991700604558,
    "queries": 106
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      703,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0026111251208931208,
    "queries": 73
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.01008945913054049,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012683330569416285,
    "queries": 110
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      704,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002736208029091358,
    "queries": 76
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025055829901248217,
    "queries": 68
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.001345125027000904,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      711,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.008355374913662672,
    "queries": 107
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.002499333117157221,
    "queries": 67
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011357080657035112,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      723,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007238792022690177,
    "queries": 96
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.007296042051166296,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0025830420199781656,
    "queries": 70
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      724,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0011566670145839453,
    "queries": 98
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0027312079910188913,
    "queries": 69
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0075279169250279665,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      728,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.001194208161905408,
    "queries": 102
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.011088625062257051,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00283229211345315,
    "queries": 78
  },
  {
    "key": [
      "montevideo",
      0.3,
      "localized",
      740,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0012497920542955399,
    "queries": 109
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003739590756595135,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0002601670566946268,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      599,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0019742909353226423,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00025454210117459297,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00032083294354379177,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      600,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0016902908682823181,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002364749787375331,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00033920793794095516,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      615,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00039804214611649513,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003643329255282879,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0016231669578701258,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      623,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00023729191161692142,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003231670707464218,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00023133284412324429,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      627,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0016821250319480896,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 8.458318188786507e-05,
    "queries": 2
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0011787919793277979,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      637,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00015733391046524048,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00027541699819266796,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003487500362098217,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      643,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002057791920378804,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0002857500221580267,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003772089257836342,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      649,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002117374911904335,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0016393749974668026,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0002509171608835459,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      665,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003215409815311432,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00026141596026718616,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002136541996151209,
    "queries": 19
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      668,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0004196248482912779,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0003196250181645155,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002248791977763176,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      678,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00047425017692148685,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00017987494356930256,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0011745418887585402,
    "queries": 10
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      679,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00022145896218717098,
    "queries": 8
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00027279206551611423,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003741669934242964,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      684,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0018212920986115932,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0019794590771198273,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0002745410893112421,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      690,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00041166599839925766,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00031887483783066273,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.000393665861338377,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      693,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002126124920323491,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0005664171185344458,
    "queries": 22
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0003452079836279154,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      709,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002985792001709342,
    "queries": 25
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00038333400152623653,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002090624999254942,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      710,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.0003203749656677246,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00023754197172820568,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00037100003100931644,
    "queries": 14
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      715,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0018742920365184546,
    "queries": 17
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003165001980960369,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0016425419598817825,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00021195807494223118,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0004668750334531069,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00025891605764627457,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      725,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0022009590175002813,
    "queries": 20
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00026604090817272663,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0003175409510731697,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      726,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.002019125036895275,
    "queries": 18
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00033962493762373924,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00022637518122792244,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      727,
      131
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.001397749874740839,
    "queries": 12
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.00030304212123155594,
    "queries": 11
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00026237498968839645,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      733,
      101
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0014833330642431974,
    "queries": 13
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "packed_moms",
    "round": 2,
    "seconds": 0.0004090408328920603,
    "queries": 15
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "component_screened",
    "round": 2,
    "seconds": 0.0022794578690081835,
    "queries": 21
  },
  {
    "key": [
      "montevideo",
      0.3,
      "random",
      736,
      73
    ],
    "method": "enumerated_screened",
    "round": 2,
    "seconds": 0.00029658316634595394,
    "queries": 21
  }
]


==> reproducibility/requirements.txt <==
numpy==2.5.3


==> template_sources.json <==
{
  "spconf.sty": {
    "url": "https://cmsworkshops.com/ICASSP2027/papers/PaperFormat/spconf.sty",
    "sha256": "dc5d632639040cb183f2ab62780f314845aa021be73048c8a9ec9c2072d64a86"
  },
  "IEEEbib.bst": {
    "url": "https://cmsworkshops.com/ICASSP2027/papers/PaperFormat/IEEEbib.bst",
    "sha256": "7e6ca0c8b72158d504a12bb091f817c07032a021ba41ca783cca4c2dd80d570b"
  }
}
